Self-Consuming Generative Models Go MAD

Seismic advances in generative AI algorithms for imagery, text, and other data types has led to the temptation to use synthetic data to train next-generation models. Repeating this process creates an autophagous (self-consuming) loop whose properties are poorly understood. We conduct a thorough analytical and empirical analysis using state-of-the-art generative image models of three families of autophagous loops that differ in how fixed or fresh real training data is available through the generations of training and in whether the samples from previous generation models have been biased to trade off data quality versus diversity. Our primary conclusion across all scenarios is that without enough fresh real data in each generation of an autophagous loop, future generative models are doomed to have their quality (precision) or diversity (recall) progressively decrease. We term this condition Model Autophagy Disorder (MAD), making analogy to mad cow disease.

==> csv/cifar10/cifar10_fid.csv <==
Generations, FID
1, 3.84
2, 6.62
3, 9.80
4, 13.74
5, 17.54
6, 21.22
7, 25.04

==> csv/cifar10/cifar10_precision.csv <==
Generation, Precision
1, 0.78
2, 0.76
3, 0.73
4, 0.70
5, 0.68
6, 0.66
7, 0.63

==> csv/cifar10/cifar10_recall.csv <==
Generation, Recall
1, 0.579
2, 0.564
3, 0.529
4, 0.484
5, 0.419
6, 0.361
7, 0.318

==> csv/ffhq/ffhq_fid.csv <==
Generations, FID
1, 5.7
2, 9.9
3, 13.3 
4, 17.7
5, 19.9
6, 22.2
7, 25.7 
8, 28.3
9, 30.6

==> csv/ffhq/ffhq_fid_mixed.csv <==
iteration, FID
1, 5.29528493441914
2, 6.650694306910706
3, 7.783877833231959
4, 8.496024411315947
5, 9.99815239233029
6, 9.77751467968453

==> csv/ffhq/ffhq_fid_so.csv <==
iteration, FID
1, 5.735606018613124
2, 9.881981103937692
3, 13.257688306934094
4, 17.650705551250176
5, 19.93781199363376
6, 22.230591405280197
7, 25.72050273234164
8, 28.331785712777787
9, 30.597117708123648

==> csv/ffhq/ffhq_fid_trunc.csv <==
iteration, FID
1, 5.29528493441914
2, 23.839852400171814
3, 55.22895237499776
4, 86.63260496958091
5, 114.97135387931019

==> csv/ffhq/ffhq_precision_mixed.csv <==
iteration, Precision
1, 0.6930000185966492
2, 0.677839994430542
3, 0.6646000146865845
4, 0.6552799940109253
5, 0.6507999897003174
6, 0.6567000150680542

==> csv/ffhq/ffhq_precision_so.csv <==
iteration, Precision
1, 0.6946600079536438
2, 0.6879600286483765
3, 0.6594600081443787
4, 0.6370400190353394
5, 0.6058400273323059
6, 0.5709800124168396
7, 0.5435600280761719
8, 0.5209400057792664
9, 0.5133600234985352

==> csv/ffhq/ffhq_precision_trunc.csv <==
iteration, Precision
1, 0.692300021648407
2, 0.8494200110435486
3, 0.9152200222015381
4, 0.9322800040245056
5, 0.9286400079727173

==> csv/ffhq/ffhq_recall.csv <==
generation, Recall
1, 0.40
2, 0.26
3, 0.17
4, 0.11
5, 0.083
6, 0.059
7, 0.048
8, 0.033

==> csv/ffhq/ffhq_recall_mixed.csv <==
iteration, Recall
1, 0.38845714926719666
2, 0.35337144136428833
3, 0.33084285259246826
4, 0.3094571530818939
5, 0.2870999872684479
6, 0.27302858233451843

==> csv/ffhq/ffhq_recall_so.csv <==
iteration, Recall
1, 0.3944142758846283
2, 0.27478572726249695
3, 0.1980857104063034
4, 0.133200004696846
5, 0.10538571327924728
6, 0.08291428536176682
7, 0.062457144260406494
8, 0.04698571562767029
9, 0.03310000151395798

==> csv/ffhq/ffhq_recall_trunc.csv <==
iteration, Recall
1, 0.388700008392334
2, 0.11797142773866653
3, 0.017971428111195564
4, 0.0018285714322701097
5, 0.0002285714290337637

==> csv/ffhq/ffhq_rfid_mixed.csv <==
iteration, RFID
1, 5.29528493441914
2, 2.9750284672109846
3, 2.6219883642949995
4, 2.268433238431806
5, 2.8357745093079894
6, 2.2065525492404836

==> csv/ffhq/ffhq_rfid_so.csv <==
iteration, Relative FID
1, 5.735606018613124
2, 3.04877900188178
3, 3.574098867933625
4, 4.323014811209415
5, 1.1268170627749308
6, 1.0235343230616247
7, 1.0499907136255318
8, 0.9865086596603677
9, 1.1047968215986392

==> csv/ffhq/ffhq_rfid_trunc.csv <==
iteration, RFID
1, 5.29528493441914
2, 1.6177140577484788
3, 1.0558197558907148
4, 0.7590864735727711
5, 0.6677642557296584

==> csv/fresh/differentK.csv <==
1,0.094,0.106,0.138,0.248,1.972
2,0.094,0.106,0.138,0.238,2.612
3,0.094,0.106,0.138,0.238,3.44
4,0.094,0.106,0.134,0.238,4.012
5,0.094,0.106,0.134,0.238,4.368
10,0.094,0.106,0.134,0.25,5.938
20,0.094,0.106,0.134,0.25,7.87
30,0.094,0.106,0.134,0.25,8.694
40,0.094,0.106,0.134,0.25,8.892
50,0.094,0.106,0.134,0.25,9.238
100,0.094,0.106,0.134,0.25,9.812

==> csv/fresh/gaussian_fresh_wd.csv <==
,"100, 1","1000, 1","1000, 0.8","100, 0.8"
1,32.428,2.6403,2.6441,32.957
2,24.848,4.6065,5.2505,23.524
3,21.16,6.2517,8.451,20.078
4,18.588,7.6439,11.833,19.056
5,16.989,8.7298,14.702,19.154
6,16.001,9.6264,17.091,19.877
7,14.778,10.552,19.244,20.684
8,14.548,10.741,20.712,21.336
9,13.777,11.143,21.848,22.5
11,13.51,11.241,22.911,23.312
12,13.434,11.442,23.677,23.787
13,13.132,11.767,24.496,24.063
14,12.984,12.215,24.849,24.652
15,12.865,12.469,25.042,24.725
16,12.738,12.363,25.089,24.743
17,12.514,12.491,25.508,25.168
18,12.43,12.16,25.492,24.848
19,12.268,12.441,25.562,25.065
20,12.293,12.862,25.691,25.264
21,12.273,12.524,25.634,25.297
22,12.397,12.557,25.727,25.369
23,12.446,12.46,25.586,25.378
24,12.362,12.283,25.471,25.619
25,12.304,12.131,25.419,25.581
26,12.561,11.962,25.603,25.375
27,12.27,12.345,25.447,25.311
28,12.364,12.294,25.621,25.394
29,12.269,12.204,25.765,25.289
30,12.425,12.1,25.501,25.471
31,12.122,11.661,25.869,25.428
32,12.153,11.755,25.859,25.57
33,11.945,11.94,25.778,25.677
34,12.177,11.992,25.857,25.455
35,12.209,12.023,25.74,25.347
36,12.289,12.194,25.87,25.127
37,12.138,12.139,25.855,25.127
38,12.265,12.131,25.805,25.001
39,12.498,12.057,25.681,25.04
40,12.482,11.972,25.737,25.184
41,12.441,11.929,25.798,25.268
42,12.375,12.167,25.699,25.483
43,12.13,12.304,25.759,25.664
44,12.402,12.041,25.759,25.669
45,12.575,11.879,25.711,25.446
46,12.691,11.644,25.592,25.512
47,12.926,11.923,25.845,25.667
48,12.656,11.995,25.834,25.502
49,12.888,12.262,25.757,25.451
50,12.958,12.257,25.611,25.555
51,12.745,12.228,25.698,25.595


==> csv/fresh/mnist_fresh_fid_n0.csv <==
,n0=2000,n0=3000
1,2.42940092086792,1.29084169864655
2,1.65960621833801,1.10173308849335
3,1.52984309196472,1.23383975028992
4,1.40082478523254,1.21775245666504
5,1.462806224823,1.45252788066864
6,1.44733333587646,1.42697656154633
7,1.36824893951416,1.25327515602112
8,1.33212268352509,1.40885710716248
9,1.40470063686371,1.34286284446716
10,1.36910927295685,1.36500787734985
11,1.45038604736328,1.30803871154785
12,1.51087546348572,1.35101771354675
13,1.48559820652008,1.33627438545227
14,1.47114706039429,1.34310412406921
15,1.44380927085876,1.26162612438202
16,1.44519019126892,1.36177361011505


==> csv/fresh/p.csv <==
,p=0.003,p=0.01,p=0.03,p=0.1,p=1
1000,104.44,62.051,30.617,12.304,2.6963
1211.5,124.26,55.996,26.277,10.309,2.1705
1467.8,92.423,49.62,22.227,8.6801,1.8099
1778.3,86.104,44.203,19.018,7.2712,1.4898
2154.4,80.774,39.022,16.225,6.0647,1.2303
2610.2,69.508,33.532,13.805,5.0421,1.0028
3162.3,68.109,29.375,11.736,4.1784,0.82406
3831.2,56.684,25.305,9.7851,3.4856,0.68696
4641.6,50.269,21.907,8.2454,2.8912,0.56916
5623.4,42.815,18.63,6.9222,2.3966,0.46903
6812.9,37.846,15.795,5.7882,1.988,0.39073
8254,31.348,13.508,4.8269,1.6455,0.31589
10000,30.152,11.43,4.0249,1.3631,0.26112
12115,25.594,9.6479,3.3443,1.128,0.22708
14678,21.733,8.1843,2.7817,0.93252,0.18002
17783,18.727,6.8298,2.3166,0.77194,0.1535
21544,16.06,5.7362,1.9137,0.63674,0.12071
26102,13.4,4.7347,1.5875,0.5265,0.1005
31623,11.258,3.9518,1.3163,0.43501,0.084253
38312,9.6482,3.3031,1.0892,0.35929,0.068253
46416,8.0608,2.7439,0.89943,0.29681,0.057623
56234,6.7831,2.2953,0.74412,0.24527,0.047285
68129,5.719,1.8959,0.61478,0.2023,0.037049
82540,4.7446,1.5682,0.50771,0.16728,0.031652
100000,3.9546,1.2929,0.41968,0.13795,0.02678


==> csv/fresh/r.csv <==
,r=0.9,r=0.925,r=0.95,r=0.975,r=1
1000,13.393,11.833,10.701,10.49,2.7053
1100.7,12.896,11.229,9.9757,9.6453,2.3766
1211.5,12.386,10.745,9.3591,8.9002,2.196
1333.5,11.996,10.246,8.8585,8.2263,1.9999
1467.8,11.619,9.8366,8.3252,7.6043,1.8064
1615.6,11.252,9.3733,7.8294,7.023,1.5935
1778.3,10.929,9.0253,7.4039,6.495,1.4766
1957.3,10.628,8.6668,6.9936,6.0288,1.3574
2154.4,10.314,8.3387,6.6195,5.549,1.2144
2371.4,10.049,8.0577,6.2689,5.1335,1.116
2610.2,9.8166,7.8048,5.9834,4.754,0.99777
2873,9.6003,7.5336,5.713,4.4299,0.92505
3162.3,9.4335,7.3494,5.4529,4.1172,0.83754
3480.7,9.2402,7.1443,5.2023,3.8309,0.75437
3831.2,9.0887,6.952,5.0035,3.5822,0.69728
4217,8.9905,6.8217,4.8026,3.3331,0.62175
4641.6,8.8339,6.6395,4.6172,3.1183,0.56443
5109,8.7113,6.5277,4.4806,2.9346,0.51543
5623.4,8.5981,6.3921,4.3287,2.7414,0.46975
6189.7,8.5301,6.2854,4.1972,2.5764,0.41987
6812.9,8.4231,6.1781,4.0735,2.4317,0.38475
7498.9,8.3578,6.0892,3.9713,2.3014,0.35542
8254,8.2759,6.0091,3.8701,2.1735,0.31611
9085.2,8.1953,5.9334,3.7708,2.063,0.28297
10000,8.126,5.8698,3.703,1.9559,0.26515


==> csv/gmm/gmm_fully_synthetic.csv <==
,cov_trace,mean_mode_trace,recall,precision
0,4.025649828966621,0.019765817645974466,0.9656,0.9704
1,4.134865317542225,0.019533143931834474,0.9532,0.9628
2,4.1774884299636925,0.01903122071936498,0.9448,0.9652
3,4.150719757071985,0.018548329024935,0.938,0.9664
4,4.181853355908965,0.018792537793583097,0.9396,0.9692
5,4.148533592061028,0.017523397240811638,0.922,0.9716
6,4.048550430616032,0.017228078743353317,0.9088,0.9672
7,4.00806181220471,0.01682106212836943,0.896,0.9656
8,3.976223400106613,0.016269007515108194,0.9024,0.9688
9,3.940405903459359,0.016298224043312135,0.9024,0.9692
10,3.872739985663851,0.01613749118523002,0.8944,0.9704
11,3.7769379729795656,0.01585982014737177,0.8892,0.9636
12,3.788618900051806,0.015773617754687427,0.8792,0.9672
13,3.8060440897331427,0.016134310641234377,0.8356,0.9616
14,3.8182574365340463,0.026225542314530892,0.8296,0.9416
15,3.8127063793711238,0.0265305562812663,0.8212,0.9408
16,3.8379088108327766,0.019649991019835687,0.8408,0.9416
17,3.786225629835588,0.0195679575115025,0.8132,0.9328
18,3.737370379428399,0.01898775087125052,0.8148,0.9292
19,3.693964733876369,0.024984250523650157,0.8336,0.9128
20,3.7729274411788754,0.02077144903795867,0.8384,0.9148
21,3.7562697208180014,0.023741720303949165,0.8004,0.9244
22,3.754022469028096,0.02008021754150347,0.8232,0.9184
23,3.7226370996585567,0.02041193973846354,0.816,0.9156
24,3.792909612894362,0.01771929863652458,0.7944,0.9096
25,3.7926602213700735,0.017013693530199124,0.7792,0.9064
26,3.8306622005810365,0.01702455380205533,0.7624,0.9108
27,3.7426759143695905,0.02057702277621409,0.7652,0.9068
28,3.7834089743863903,0.020450719685320518,0.7692,0.8936
29,3.7953397713673946,0.02041566057170368,0.738,0.8984
30,3.806984831738353,0.02285593309073676,0.7256,0.9024
31,3.872684170170322,0.02187165125079533,0.6776,0.908
32,3.851906511159878,0.01795893141215864,0.7072,0.9144
33,3.8696321900123967,0.016328014953973895,0.6944,0.9004
34,3.781333456980171,0.02102125622558551,0.724,0.9044
35,3.8528393713507976,0.018651796363978297,0.6836,0.902
36,3.8014411220123248,0.017045906010193054,0.674,0.8976
37,3.8022730184666047,0.024316222496384696,0.6932,0.9044
38,3.7897620387426283,0.01744198420676693,0.6256,0.8996
39,3.685388747304486,0.016155910218244012,0.6556,0.8992
40,3.712259117225736,0.01625087358331345,0.6444,0.9088
41,3.7067369344703978,0.015198058173736536,0.616,0.9048
42,3.601100204615851,0.018850886829862266,0.64,0.8828
43,3.591114337072896,0.017204578957345697,0.598,0.8896
44,3.567834510728004,0.02298185540206675,0.6312,0.8856
45,3.4671583981724305,0.02147237281444541,0.6404,0.8828
46,3.5025506188305666,0.020852281253227665,0.5896,0.8696
47,3.465249842061326,0.01923672758747265,0.5648,0.8676
48,3.472144110166649,0.018320111554822313,0.5328,0.868
49,3.4967220585653225,0.019861931127575467,0.6112,0.8696
50,3.492415671481356,0.021436168419234087,0.54,0.88
51,3.472433917449651,0.016933730011906047,0.5496,0.8804
52,3.474044110808496,0.015567722594435545,0.512,0.8744
53,3.488166865890528,0.015116197371320495,0.5256,0.87
54,3.5030660160580434,0.01688821106507346,0.4952,0.8724
55,3.579398727810724,0.014230401789675766,0.542,0.8684
56,3.510727390260485,0.01572688388805276,0.522,0.8896
57,3.578923199479481,0.013234170743295156,0.476,0.88
58,3.5771940076731763,0.017863369979752894,0.5412,0.8864
59,3.60031464420557,0.014765645582633713,0.5792,0.8776
60,3.5281326284628802,0.016851452679468665,0.5236,0.878
61,3.5244630241581003,0.015096719242322941,0.5004,0.8736
62,3.520159780936978,0.013824437034697977,0.5408,0.8744
63,3.51183280126404,0.014706737160510994,0.5304,0.8776
64,3.6158412051746303,0.015047944348520973,0.5288,0.8672
65,3.606722395010375,0.013818218240166866,0.5112,0.8716
66,3.6041751353232048,0.014077440084649307,0.4892,0.8652
67,3.645041381905794,0.015180808599921375,0.4952,0.8632
68,3.5840169390559153,0.014566853222880372,0.5072,0.862
69,3.6051873176619296,0.013678174849286465,0.48,0.8748
70,3.5471532180633902,0.015612497207873971,0.5004,0.8692
71,3.542686110513052,0.014011585583844084,0.4872,0.8652
72,3.5483199794681743,0.013971891769355888,0.5032,0.8672
73,3.5910926417427165,0.013468132733063482,0.4976,0.8656
74,3.653630093287381,0.012141297373059785,0.4808,0.8576
75,3.556425163725085,0.011129245116971009,0.4452,0.8564
76,3.5561049729930705,0.011985222900733769,0.416,0.8432
77,3.5800243440965396,0.011795811907267768,0.4396,0.8644
78,3.533200924022273,0.01184579421967252,0.4124,0.8544
79,3.552296959188447,0.010951572475855051,0.4424,0.8528
80,3.4973031162621284,0.01360235387292394,0.4376,0.8612
81,3.560586641713374,0.013731889789908316,0.4324,0.864
82,3.5836155397793013,0.011681848620654748,0.4316,0.8556
83,3.458491499107276,0.013540123576383553,0.4132,0.8524
84,3.4531689305720796,0.011310971266607983,0.4192,0.8556
85,3.458745417184562,0.010551668486401522,0.3956,0.8684
86,3.4274538952641858,0.011449333114863704,0.3696,0.85
87,3.3171674131951514,0.010972309824282045,0.3576,0.838
88,3.220400793912474,0.01003967187457092,0.3604,0.8392
89,3.205267287694623,0.009287634158377345,0.3168,0.8416
90,3.207832291661952,0.009318066876221004,0.3372,0.8432
91,3.1125094742058557,0.008827276152395822,0.3572,0.8452
92,3.039972010139508,0.009235510028168827,0.314,0.8476
93,2.9530134266086536,0.009170403216248277,0.334,0.858
94,2.837929692124258,0.011833094787439607,0.4056,0.842
95,2.874340209897925,0.010532926276155853,0.4044,0.8464
96,2.8169602853945857,0.009838523715750096,0.3928,0.8388
97,2.823612564148252,0.009431437152001617,0.3652,0.8356
98,2.8657962820355185,0.009897399525094821,0.356,0.8376
99,2.8386896700916067,0.009896451842684652,0.3264,0.834
100,2.7928412815493675,0.011708970255701591,0.3524,0.8448
101,2.8622244073980863,0.010747324638253817,0.3704,0.8388
102,2.8840942643943714,0.00989499499140871,0.3864,0.8448
103,2.8415781748943267,0.008772356437204629,0.368,0.8324
104,2.872993566180156,0.008726214481402258,0.352,0.8276
105,2.9326823105517414,0.009322013937065969,0.3764,0.8412
106,2.8407810196494143,0.008419392915800359,0.3604,0.834
107,2.8019584310318195,0.008009487140111512,0.3716,0.8224
108,2.8289177196519755,0.007613356992459503,0.318,0.8272
109,2.795141878038614,0.007393191381129737,0.3168,0.8248
110,2.8310703327012092,0.0074213873947954765,0.3232,0.8092
111,2.8056417157423565,0.007100036049259099,0.2712,0.8168
112,2.8384962484527207,0.0072069132778577885,0.2904,0.8132
113,2.8014896191708853,0.006924907718861932,0.2908,0.806
114,2.7779088491321486,0.00843847563217372,0.3004,0.796
115,2.7604405227550632,0.007432728597449213,0.2696,0.7972
116,2.772181581190223,0.00795486138462737,0.2992,0.7804
117,2.7975890711085967,0.007959654345608882,0.2704,0.8024
118,2.7009004948337347,0.009455727568594852,0.2996,0.8
119,2.6726195471055627,0.007856629271712507,0.3252,0.7828
120,2.71406575395702,0.007862042112058149,0.2596,0.7856
121,2.757350081785961,0.007122035306360913,0.2848,0.7924
122,2.7845371775291903,0.006547636562466706,0.3256,0.7712
123,2.7570958029889754,0.006463257390412076,0.294,0.7676
124,2.7867054437643874,0.006309727579738024,0.2484,0.7772
125,2.7683077827584963,0.006734126192954408,0.2628,0.7872
126,2.707467140337608,0.0065977186374700444,0.2384,0.7848
127,2.6824990909535993,0.005760675727640904,0.1872,0.7824
128,2.740671349785231,0.005657609548318558,0.2276,0.7672
129,2.807245251389099,0.006035561907935809,0.2036,0.7612
130,2.8784020377526076,0.0069144359416695375,0.2184,0.772
131,2.880531071151922,0.005756168194628474,0.212,0.7708
132,2.87225408805737,0.005239849780693695,0.1844,0.7676
133,2.884416332147373,0.0054408600409353945,0.174,0.7616
134,2.9080983497715733,0.005004404473740443,0.1492,0.7604
135,2.85899799771666,0.004333645406892083,0.1868,0.754
136,2.835239254291756,0.004338924263452755,0.1732,0.7584
137,2.8086857584502187,0.003974039509130495,0.21,0.7612
138,2.7665277822120204,0.003733136012084133,0.2196,0.7504
139,2.8098100725571986,0.003962596835238838,0.1572,0.7556
140,2.8172537806206064,0.004264259924094154,0.1588,0.7532
141,2.8132403887178956,0.003546077561355063,0.176,0.7532
142,2.8386517986690722,0.003717325509776767,0.1696,0.7524
143,2.8549223275103635,0.0038380127822936084,0.1812,0.7536
144,2.8506592476625414,0.0035145000480041352,0.1548,0.7592
145,2.86404823327786,0.0034220626185814517,0.152,0.7532
146,2.9096679688402176,0.003297266620116332,0.1384,0.7464
147,2.8753139985077194,0.004036639965007501,0.1456,0.7436
148,2.8069000832331805,0.0038694961784278372,0.138,0.736
149,2.793637361924308,0.004092636989957928,0.1296,0.7528
150,2.741784829529988,0.002984703218584633,0.1344,0.7724
151,2.728376784546996,0.002756878800938393,0.114,0.7752
152,2.696637514924364,0.0024671987949201743,0.1292,0.7872
153,2.700638043923386,0.0025397765906558516,0.1296,0.7836
154,2.68886461023931,0.0023218894925331026,0.104,0.7968
155,2.6358005877501225,0.0022250016792390954,0.1064,0.81
156,2.558406932728392,0.0020847563611107534,0.1172,0.8268
157,2.5111339240608865,0.0019924220283301436,0.1264,0.8096
158,2.5469019604867014,0.0023298289903871724,0.116,0.814
159,2.529394789552308,0.0020004875691808604,0.1004,0.824
160,2.4643017198393844,0.001944641531725886,0.118,0.8316
161,2.4944218006195786,0.0017986106573334363,0.096,0.8332
162,2.5341902014564246,0.0019698907317836924,0.1008,0.838
163,2.433485175315238,0.0016450053535290855,0.104,0.8448
164,2.480260883559888,0.0015182510001946745,0.1072,0.8468
165,2.3946026444643507,0.001494843570586674,0.0916,0.844
166,2.4169451971874043,0.0014713196244856052,0.0932,0.8432
167,2.4561509898107,0.0015424585114117107,0.096,0.8412
168,2.4660380102963826,0.0014513781742575577,0.0928,0.8428
169,2.496606603492242,0.0014411335455679951,0.0904,0.8496
170,2.4489450811530666,0.0015738137184101628,0.1712,0.8552
171,2.477786929169094,0.0014319494965552557,0.1264,0.8416
172,2.5553989766536978,0.0013760459810436177,0.1392,0.832
173,2.5617684245899515,0.0013606822601354028,0.1336,0.8352
174,2.6266704709119724,0.0013068952248262151,0.1256,0.8276
175,2.5722346168980312,0.0015359420914089986,0.0796,0.8276
176,2.644205455710643,0.0013356578768679663,0.092,0.8248
177,2.651955765207852,0.0014446678745617554,0.0868,0.8388
178,2.566663791545473,0.0012092386309647475,0.0872,0.8308
179,2.588907164412258,0.0012277929381410233,0.1032,0.8412
180,2.528720745261411,0.0013765611608356136,0.1656,0.838
181,2.5719777758971327,0.001341205165913116,0.1776,0.8304
182,2.579569047679324,0.0013465416262706462,0.1768,0.8368
183,2.564726571286212,0.0012137134813453641,0.162,0.8484
184,2.529274288253845,0.0011045008622836338,0.0792,0.8508
185,2.513607396967548,0.0011459298489021913,0.0884,0.8436
186,2.5009644106538413,0.0012522082360458685,0.094,0.834
187,2.552965585315549,0.001211108455304212,0.1996,0.8408
188,2.571511646846604,0.0011875168433053457,0.078,0.8268
189,2.6524622028419964,0.0010782997597315919,0.0796,0.8328
190,2.642988045443148,0.0012796517820093524,0.0916,0.8348
191,2.5547058528968707,0.001127408890866845,0.062,0.8436
192,2.5446937718400093,0.001161280821010047,0.0564,0.8392
193,2.6093379582724756,0.001036900095486837,0.0588,0.8376
194,2.6006390128423678,0.0009987266128887898,0.05,0.8248
195,2.592189096698595,0.0009805372061994526,0.0616,0.834
196,2.606464388402241,0.0010091400250900027,0.0532,0.82
197,2.6959070383453603,0.001026491584432764,0.0632,0.8284
198,2.6806972682644163,0.0010505361865490008,0.0512,0.8332
199,2.6382692348010597,0.0009803857215274214,0.05,0.8304
200,2.655832393331431,0.0009814776264442482,0.0448,0.8236
201,2.647620379555614,0.0008779649559126154,0.048,0.8116
202,2.7261882512120295,0.0009237730656975727,0.0464,0.8068
203,2.7096283512819994,0.0008004833539183693,0.0464,0.81
204,2.666250578300482,0.0009019516986773883,0.05,0.8176
205,2.670183947358441,0.0007922830823120738,0.0396,0.8096
206,2.6959759565293195,0.0007658776722041175,0.046,0.8232
207,2.6973397681465645,0.0007261252349406984,0.0408,0.832
208,2.6653983854187984,0.0007757451527153602,0.0468,0.8356
209,2.662078837238423,0.0006986724098255911,0.0776,0.8308
210,2.6894620936531086,0.0006778978994806096,0.078,0.8284
211,2.695708428860759,0.0007284146001288096,0.0792,0.8284
212,2.767305945880608,0.0006700142832204563,0.086,0.8244
213,2.7491066248725486,0.0006977467174632648,0.0764,0.8408
214,2.7795882566937196,0.000679661436198105,0.0788,0.8364
215,2.7901893530464386,0.0006230108597334522,0.0744,0.842
216,2.7843265205378023,0.0006330876346499529,0.0764,0.844
217,2.768265533114943,0.0006015576744619048,0.0344,0.838
218,2.7653748263135807,0.0004992823952192375,0.0328,0.8252
219,2.8196995441656942,0.0005477197272537888,0.072,0.8296
220,2.8251503985799067,0.0005289331921903854,0.0304,0.8372
221,2.834783670257861,0.0004635607775387199,0.0304,0.8584
222,2.7840562251097962,0.00040160115756611675,0.028,0.8644
223,2.737640061994145,0.0004907808453496232,0.0704,0.864
224,2.732786899428324,0.0004560137222970052,0.0696,0.8568
225,2.7536873867706073,0.00044620454300218213,0.0352,0.8404
226,2.811914894583481,0.0005227196871574161,0.0276,0.8232
227,2.8594900130960497,0.0004907342908897741,0.0308,0.8292
228,2.846247180345248,0.000470061023257483,0.066,0.8412
229,2.7755230370224115,0.00048427520088187694,0.032,0.8276
230,2.8258057611930933,0.00044998271921121004,0.0296,0.8204
231,2.851787824469346,0.0004476225257955645,0.032,0.8136
232,2.8434165384060384,0.0004886836265214159,0.0288,0.8016
233,2.87095368415708,0.0004654395910005198,0.0328,0.8016
234,2.8761660660565878,0.0004796810700913568,0.0324,0.8016
235,2.9692334080249916,0.0004637787815197288,0.0292,0.7968
236,2.943272022094167,0.00046647319033211185,0.0312,0.8012
237,2.897379906564545,0.0004968183519880466,0.0292,0.8004
238,2.910426193311011,0.0004523235449853803,0.0284,0.8136
239,2.8549498952103507,0.00036752679250717335,0.0304,0.82
240,2.764053086911197,0.0004909721622067501,0.0272,0.822
241,2.764443902995869,0.00042499326772812025,0.0348,0.8268
242,2.711822803003852,0.00040997865021780177,0.028,0.8292
243,2.6441699104241447,0.0004141388863448879,0.0304,0.8264
244,2.5882474216070355,0.0004473520224647894,0.0296,0.8404
245,2.5175131551523475,0.00039625089743646353,0.0256,0.834
246,2.5154394746770805,0.0003784341306729226,0.0304,0.8444
247,2.5254808928255557,0.0003823216797425623,0.0304,0.8508
248,2.4989332663455537,0.000404273599009695,0.0264,0.8572
249,2.5163848198011487,0.0003508590752498567,0.0264,0.8596
250,2.5113032608061,0.00031079388584057425,0.028,0.8668
251,2.483621022864339,0.00033999103495451453,0.0256,0.8644
252,2.5208867970655082,0.0003195586438352649,0.0232,0.8568
253,2.5177537992193306,0.00038618110407569216,0.0208,0.862
254,2.4793970043218527,0.0003908264817674235,0.0252,0.8756
255,2.4243819790301293,0.00036404318174580215,0.022,0.8736
256,2.390670200316292,0.0003925163204689144,0.0224,0.8832
257,2.353542640630349,0.00035637448172620923,0.0224,0.8844
258,2.3159546986439428,0.00033633554450894,0.0232,0.8892
259,2.2465872870712884,0.00032641931817637055,0.0216,0.8912
260,2.236794199524597,0.000321947675107582,0.0224,0.8924
261,2.2103855298709156,0.00030834607950219517,0.0284,0.8784
262,2.2355039123016147,0.00034176049468242467,0.1524,0.8796
263,2.240281918641265,0.00031320613485558797,0.1504,0.8808
264,2.243694400273339,0.00030512117836908995,0.1528,0.88
265,2.224788065784162,0.0003345209975110866,0.1528,0.8868
266,2.19178109604981,0.0003060477518010153,0.0244,0.8864
267,2.1878245275531865,0.0003263629914580451,0.0224,0.878
268,2.2114552323070296,0.000336121143698796,0.1492,0.866
269,2.2724054082806227,0.000321232349338273,0.0204,0.86
270,2.2740949315517898,0.00029762659850495816,0.0228,0.86
271,2.2440357393769417,0.00027274325209518933,0.0208,0.8536
272,2.29201563876319,0.0002717850727624624,0.0176,0.868
273,2.2338336272429267,0.00025960507944427136,0.0196,0.864
274,2.2303829637338826,0.00024597884393605374,0.1992,0.876
275,2.135049586157991,0.00024309625934107684,0.022,0.8836
276,2.0830672036453857,0.0002256850928910059,0.0172,0.8804
277,2.0859916966849283,0.00020254332360078746,0.0156,0.8692
278,2.121595026659923,0.0002131889108015476,0.0188,0.874
279,2.130138492473585,0.00021287243695436317,0.016,0.8884
280,2.079632440642759,0.00019721053988415563,0.0208,0.8912
281,2.0208960252013313,0.0001742495232535119,0.0184,0.906
282,1.9845028124572754,0.00019914875048842917,0.0188,0.9032
283,2.017905549470289,0.00019303139023402758,0.0204,0.8972
284,2.082622838887059,0.00020754565707028415,0.0192,0.894
285,2.0717140896725263,0.00020093846892955464,0.0204,0.8844
286,2.0880722056293584,0.00018518378902285224,0.0192,0.8908
287,2.0344919950077953,0.00019335822197118303,0.0176,0.8972
288,2.0426676579435745,0.00017918937257503553,0.0588,0.8912
289,2.0382721470184766,0.0001756560716497686,0.056,0.9004
290,2.0410989839696176,0.00017888452008921782,0.054,0.9028
291,2.0612219095500053,0.00018028795618777423,0.0568,0.8956
292,2.095778340778386,0.00017613858283240885,0.0168,0.9032
293,2.065051115289755,0.00016636544567129197,0.018,0.9048
294,2.0805879115728834,0.00016112425088809568,0.0136,0.9048
295,2.0611879726594307,0.00016294106624254552,0.0164,0.9052
296,2.0422979299085844,0.00017154396438233876,0.0156,0.9096
297,2.0275305487588713,0.00017091159109585492,0.0132,0.9136
298,2.03484384207078,0.00016644939641819256,0.0168,0.908
299,2.014672354780688,0.00017063255302748342,0.0144,0.9064
300,2.0973516680593547,0.0001629110067737229,0.016,0.9112
301,2.082770830874485,0.0001538557196664481,0.012,0.9104
302,2.0457078426927433,0.00014933750937532782,0.0132,0.9124
303,2.0114531131875024,0.00015172192851215795,0.014,0.9088
304,1.9973673658247888,0.00016773309663398417,0.0172,0.9104
305,1.9489233805873438,0.0001778499161185919,0.0136,0.9024
306,1.933040938412682,0.00017294554065746338,0.0144,0.9024
307,1.95647356279032,0.0001638784124553899,0.0112,0.9012
308,1.9457067208692145,0.00017892615960366296,0.0144,0.912
309,1.8598252671897557,0.0001609166364976958,0.016,0.9148
310,1.8277040606135053,0.0001548725251563172,0.0928,0.9064
311,1.8808793506711698,0.00018521860991448915,0.0968,0.9008
312,1.9116919395456577,0.00018362955071878496,0.0132,0.904
313,1.889435109420455,0.00015736875168526028,0.0696,0.9056
314,1.8556932208926082,0.0001727659858563897,0.0696,0.9052
315,1.8491179904624089,0.00016417197112829422,0.072,0.9152
316,1.8188021719672294,0.00016266631730046043,0.0692,0.918
317,1.8168934687179668,0.0001548892874429418,0.0152,0.918
318,1.8140940747086396,0.00015136561131764558,0.0176,0.9204
319,1.7556429307891583,0.0001530106689350916,0.0176,0.9264
320,1.734167344203402,0.00016498027647403787,0.0152,0.9304
321,1.6839062895325796,0.00015794944785545807,0.1168,0.9264
322,1.7114437303934777,0.00014840100228316733,0.0188,0.926
323,1.7153273593021037,0.00014801507862396946,0.0168,0.9336
324,1.6825849670922435,0.0001504072753780143,0.0172,0.9284
325,1.7131331506500698,0.00014790583256006222,0.0172,0.9292
326,1.7467370638099227,0.0001656344287814457,0.0176,0.9352
327,1.6764733692579226,0.00015944575819029378,0.0176,0.93
328,1.7084663883682503,0.00016683329258806182,0.0168,0.9252
329,1.705263154121509,0.00015326363402699852,0.1084,0.9132
330,1.7717059612455888,0.0001554099940388518,0.1084,0.9168
331,1.734158225864506,0.0001513475535482909,0.016,0.9172
332,1.7166048611035636,0.00016420760379024706,0.0176,0.924
333,1.700574436257678,0.00015414124784498022,0.02,0.92
334,1.7220213971809046,0.00015536129141805122,0.0192,0.9184
335,1.7329163412344577,0.00016465286436342306,0.018,0.908
336,1.810857393782479,0.000164723612211008,0.016,0.9064
337,1.8053592774835785,0.00014516645724686527,0.0168,0.9136
338,1.7933619852316112,0.00015228281620013157,0.0172,0.9144
339,1.768934247967085,0.00015050116256015386,0.0164,0.9072
340,1.796486041370493,0.0001598595136942964,0.0168,0.8916
341,1.8519557604543744,0.00015392051807332387,0.0156,0.89
342,1.8349722414270107,0.00013671160648352104,0.0148,0.8892
343,1.7873394480447307,0.00014353211165997001,0.0144,0.8944
344,1.7653165007612326,0.00015381026333658945,0.0136,0.8916
345,1.7379137009037202,0.00013980295847251713,0.0184,0.8848
346,1.7675948072182244,0.00014600440417744936,0.0196,0.8976
347,1.710313312517941,0.00013906143551430138,0.0144,0.8964
348,1.7138407249634937,0.00013545273734654647,0.0132,0.8996
349,1.7060646435054334,0.00013020143337112673,0.0144,0.9032
350,1.650143210880405,0.0001331630210532755,0.0156,0.8948
351,1.696611696854469,0.00012010752975615352,0.0132,0.8924
352,1.700559507539321,0.00011993805662792857,0.0156,0.8896
353,1.6813068870401844,0.00012814417960117138,0.0148,0.8772
354,1.7139809031903452,0.0001384226456401728,0.0136,0.8804
355,1.7630157299893239,0.00012488339972215937,0.014,0.8796
356,1.7815892138850185,0.00012437922516862076,0.0136,0.8824
357,1.7351369886862746,0.0001265576656001919,0.014,0.8784
358,1.7092003822358293,0.00012427204034645592,0.0176,0.8784
359,1.7334784739908784,0.00012601832957709477,0.0124,0.884
360,1.6626742490349506,0.00011648788061911123,0.012,0.8752
361,1.6974092341628668,0.00011541981878004318,0.0136,0.8744
362,1.662576854116428,0.00011619339171132953,0.0128,0.8788
363,1.6981155547180582,0.00010927035430982344,0.0128,0.8768
364,1.7143604123837755,0.00011434456966861161,0.0136,0.874
365,1.6873897577715984,0.00011843828157451192,0.0136,0.8732
366,1.6998376526610435,0.00011856930795633567,0.0124,0.8616
367,1.743575904635996,0.00010931826077235041,0.0124,0.866
368,1.7327100144309013,0.00010625985348702975,0.0104,0.862
369,1.7110382393926187,0.000112199936927887,0.0108,0.8676
370,1.697969573079067,0.00011526294936447059,0.1648,0.86
371,1.7288598573247482,0.00010983018922422702,0.0132,0.86
372,1.7497923585434974,0.000108715824575196,0.1624,0.8596
373,1.7485336960223814,0.00012086919739280063,0.0152,0.8516
374,1.767719635183943,0.00011080075695935941,0.0144,0.8408
375,1.8077441610243428,0.00010624407226667341,0.0128,0.8216
376,1.8388032632995306,0.00012471289743344507,0.0124,0.8244
377,1.8513281412106002,0.00012183766517331033,0.0108,0.8232
378,1.8213207844982857,0.00011256623475330012,0.012,0.8332
379,1.7366622846468462,0.000122574162279618,0.0136,0.8316
380,1.7505437693940282,0.00012549472641293038,0.0136,0.8228
381,1.7203113835510195,0.00012253856328026488,0.016,0.8384
382,1.6608429211787112,0.00011865163729322115,0.014,0.8396
383,1.6404612215452996,0.00012539627965837692,0.014,0.8572
384,1.56948831680321,0.00011522331969810012,0.0164,0.8552
385,1.5625822931992295,0.00011499199307430624,0.0108,0.852
386,1.5769257101139034,0.0001134468636319902,0.0112,0.8448
387,1.5071243718013745,0.00011716486261141575,0.0116,0.8636
388,1.474843455672437,0.00011131084289839942,0.0128,0.8632
389,1.507841019954109,0.00012008241322781992,0.0136,0.8556
390,1.5775607998716188,0.00011926331886304452,0.012,0.8588
391,1.5458826438189646,0.00011839500086947034,0.0136,0.8632
392,1.5660677827534832,0.0001225401880156144,0.0128,0.8636
393,1.5761999619803266,0.00012919654742655644,0.0148,0.8664
394,1.5584714868756113,0.00013136167701372615,0.0132,0.866
395,1.5563189015761179,0.00012570903186215126,0.0136,0.862
396,1.5942623745917064,0.00012917549783337325,0.0116,0.8664
397,1.5354126942474484,0.00012382609700021608,0.0964,0.8752
398,1.4850707483779213,0.00012249164156333356,0.0112,0.8668
399,1.577078569850671,0.00011492708227277326,0.0104,0.8516
400,1.6213152897500185,0.00011675104347970419,0.0124,0.848
401,1.6050003204504397,0.00011958683353422046,0.0116,0.842
402,1.5424573277037081,0.0001224533302692772,0.0132,0.85
403,1.5225637812611565,0.00012571439221715176,0.0992,0.8636
404,1.4261842239879652,0.00012330687846926782,0.1008,0.8688
405,1.4125328026571835,0.00012030609237251098,0.1008,0.8664
406,1.4155179438565704,0.00011745333741996004,0.014,0.8592
407,1.4612970370687468,0.00012233407467149187,0.014,0.8492
408,1.448970931851219,0.00013678358414984687,0.0128,0.8516
409,1.436520698265623,0.00013050442620376543,0.0136,0.8412
410,1.432075914832499,0.00012639219997041953,0.0152,0.8552
411,1.441135247019789,0.0001304523175518015,0.0116,0.8556
412,1.4318217314365658,0.0001301672159847884,0.0128,0.8456
413,1.4820446819644177,0.00013353266855511183,0.0108,0.8456
414,1.519275241273583,0.00012465900771911978,0.0112,0.8416
415,1.5472657679590638,0.00014153909482284908,0.0108,0.8432
416,1.529091420211233,0.00013410399808571428,0.0692,0.8536
417,1.5455718712844044,0.00013205205292374545,0.0128,0.8436
418,1.6443809896987045,0.00014506527715803697,0.1076,0.8576
419,1.5768884409788786,0.00013473531853440976,0.0692,0.8648
420,1.5334214599060427,0.00015105460931104419,0.1076,0.8692
421,1.5086598346784381,0.0001352472789977422,0.014,0.8692
422,1.5057844171675778,0.00012829939953146565,0.0124,0.874
423,1.4868383912025593,0.0001250505205542306,0.0148,0.8816
424,1.5421916360723265,0.00012670594000078572,0.012,0.8888
425,1.5252361881181102,0.00012958850634010632,0.0128,0.8972
426,1.4829045562946703,0.0001308897365914521,0.0112,0.9032
427,1.4430638646028011,0.00013848423011167155,0.0136,0.9096
428,1.4205257210263336,0.0001234612432359351,0.0112,0.9212
429,1.3834859048207817,0.00013000839894053608,0.0136,0.9248
430,1.337614498122373,0.00013014095847761482,0.014,0.9236
431,1.3181875134967043,0.0001232706208528097,0.0132,0.922
432,1.289459169540495,0.00013258730032387185,0.0144,0.9216
433,1.2494866345578892,0.00012891119719051373,0.0124,0.9288
434,1.2341660098436327,0.00014704083321212243,0.0144,0.9284
435,1.2423414410556608,0.00013511774561265736,0.0124,0.9188
436,1.248057928296871,0.00013460716399923473,0.0132,0.9156
437,1.2230093649623404,0.00012890369822487062,0.0136,0.9176
438,1.1933519906636016,0.00013124218067892538,0.0136,0.916
439,1.166408220077339,0.00011886836248670114,0.0112,0.9052
440,1.209621430684701,0.00011346666222454042,0.0104,0.9036
441,1.2562132069521506,0.00011326440648378505,0.0128,0.9064
442,1.2636963422794918,0.00011587896031015494,0.304,0.9016
443,1.3199041325651253,0.00011759875474953964,0.3024,0.9044
444,1.2997775354199788,0.0001244136289039966,0.3052,0.9068
445,1.3247333976237994,0.00012378119044591511,0.0132,0.9048
446,1.3493913877275807,0.00012076094538353922,0.304,0.9
447,1.3824782258144315,0.00013521643433008312,0.0116,0.8936
448,1.4439538582295535,0.00012843681686381823,0.012,0.8984
449,1.3738337946293964,0.00012785393331191336,0.012,0.8928
450,1.3800056097592202,0.00012775240866814025,0.0112,0.8984
451,1.3932636930085522,0.0001230225519316679,0.0124,0.896
452,1.3880639098450536,0.00011850039615755693,0.0112,0.8964
453,1.3925848405519665,0.00012648551393401182,0.0128,0.8972
454,1.369806082414326,0.0001254938124536222,0.0104,0.8988
455,1.37079039928843,0.00012177610561060542,0.0092,0.9024
456,1.3160141025299386,0.00012072649202840165,0.0104,0.8988
457,1.341881679777388,0.00012070464194229339,0.0092,0.9064
458,1.2830816070319133,0.00011105023162162126,0.0112,0.9152
459,1.234866616874914,0.000129261039960843,0.0144,0.9172
460,1.2279820759030278,0.0001311759139054587,0.0108,0.922
461,1.2349838547583087,0.0001223305194813303,0.0144,0.9192
462,1.2658958434150138,0.00013474514108441273,0.0136,0.912
463,1.2866633893005355,0.00013871033190077306,0.0136,0.9144
464,1.286995302722575,0.00013529414394665014,0.0136,0.932
465,1.1994340864517494,0.00013151351174789874,0.0132,0.924
466,1.2211638582146438,0.0001434233934227195,0.0136,0.9216
467,1.2094626040178809,0.00013844935218021605,0.014,0.926
468,1.1914360182941484,0.0001319409603343176,0.0132,0.918
469,1.1992697064157183,0.00014144867730418612,0.014,0.9216
470,1.1430760901661756,0.00012248842688040995,0.0112,0.9212
471,1.1152353144432283,0.000131040765520116,0.0104,0.9156
472,1.1407717910024255,0.00012353251100196715,0.01,0.908
473,1.2052512990450628,0.00011508703205793286,0.0072,0.916
474,1.1815511989894796,0.00011013555629424786,0.0104,0.914
475,1.2096731627046586,0.0001153684441168878,0.008,0.9112
476,1.2160936608720876,0.00011264715435368631,0.0108,0.91
477,1.2261281137038744,0.00011992002770353612,0.0108,0.9156
478,1.1738803419747257,0.00011156715168238287,0.0112,0.9176
479,1.13555239767898,0.00011205677132754507,0.0088,0.9192
480,1.1011863034087193,0.00011653021174563372,0.0112,0.9184
481,1.0791703556078296,0.00010971838776298667,0.0072,0.9184
482,1.084198319453209,0.00010780880390170263,0.0092,0.918
483,1.1091824888047639,0.00010341596565197815,0.0092,0.918
484,1.1406015507175455,0.00011605537320792398,0.0092,0.916
485,1.1477496759525982,0.00011954382443373561,0.0092,0.9272
486,1.1292864457333156,0.00010726595342160864,0.008,0.9268
487,1.1490164740763606,0.00010698617574741195,0.01,0.9208
488,1.2019469773609965,0.00010141512940104949,0.0104,0.9132
489,1.212141940771306,0.0001091025225862708,0.0096,0.9096
490,1.2380250644368607,9.813279335578711e-05,0.166,0.9144
491,1.2228573351976033,9.869536960871823e-05,0.0092,0.9128
492,1.231319712923555,9.134030259581547e-05,0.0112,0.9148
493,1.2485879232823143,0.00010339919323384602,0.0096,0.91
494,1.2415226965828092,9.614027515082556e-05,0.0116,0.9064
495,1.2678339635323261,9.46770742037718e-05,0.012,0.9148
496,1.2100785699977883,9.437800425930008e-05,0.01,0.9148
497,1.216147883707597,8.500059168725383e-05,0.0092,0.9172
498,1.2154695591470834,8.842990391440481e-05,0.0108,0.9168
499,1.2175069557188933,9.690268038041886e-05,0.0104,0.9076
500,1.2572833521502724,0.00010143516407508293,0.0088,0.9052
501,1.2946196723612984,0.0001037602436599225,0.01,0.8924
502,1.3415756264113794,9.941226838229356e-05,0.0108,0.8964
503,1.3032875118777731,9.357394248984141e-05,0.008,0.8856
504,1.3990961589982065,0.00010498850034934376,0.0084,0.882
505,1.4169770292476398,9.912260011023171e-05,0.012,0.87
506,1.4813107891589457,0.00010006148449541544,0.0096,0.8652
507,1.4643261485066665,9.85100107352913e-05,0.008,0.8736
508,1.4223550729959713,9.97313951435201e-05,0.0108,0.8764
509,1.423599779443749,0.00010465011974200053,0.01,0.872
510,1.4461471531214478,9.690560765172609e-05,0.0104,0.8768
511,1.4245685839209679,9.730853612279259e-05,0.0108,0.864
512,1.5163585016581551,9.966589592798732e-05,0.0112,0.8628
513,1.492211562355494,9.672545502935322e-05,0.0116,0.8664
514,1.4885022216069579,9.633060290028374e-05,0.008,0.8624
515,1.4866648497595918,0.00010067468373896221,0.0136,0.8668
516,1.4084777297990783,9.872663279787016e-05,0.0128,0.8568
517,1.4980822882426883,9.445317452524386e-05,0.01,0.858
518,1.5058920508511031,9.95246730369094e-05,0.0104,0.8632
519,1.4783708497088783,9.712343099490738e-05,0.0124,0.866
520,1.462268010081122,0.00010633109420073897,0.0152,0.8644
521,1.4594217618011271,0.00010757363461375316,0.0144,0.862
522,1.4571364130362516,0.00010259559078936679,0.0116,0.858
523,1.4521518472854316,9.878010925269795e-05,0.0124,0.8588
524,1.437607467970655,9.166751329330914e-05,0.0112,0.8708
525,1.385543243350655,0.00010150518069063739,0.01,0.8692
526,1.3894218692189817,9.317388830396084e-05,0.0108,0.8744
527,1.3275501695341658,9.782216955120948e-05,0.0092,0.8656
528,1.3309310320091674,9.394760142576633e-05,0.0104,0.8664
529,1.3398611423853217,9.603279227864551e-05,0.0096,0.8808
530,1.2763365235193525,9.063864035953055e-05,0.0104,0.884
531,1.2888594303150254,9.31752451488312e-05,0.0112,0.892
532,1.2417741615126054,0.00010203251999340157,0.0092,0.8868
533,1.302210190128942,9.152735654341504e-05,0.0096,0.8812
534,1.3608498332469545,9.592724531518374e-05,0.0104,0.8784
535,1.3693554413298197,9.531621241047737e-05,0.0092,0.8904
536,1.3479294433652498,9.84523746742651e-05,0.012,0.884
537,1.372223361197125,9.641270592017289e-05,0.0108,0.8864
538,1.3953978939125617,9.114291513286348e-05,0.01,0.888
539,1.380811382780955,8.994411438438856e-05,0.0084,0.8848
540,1.387926716651107,9.53400076174363e-05,0.0104,0.8912
541,1.378204097934614,9.454059514529368e-05,0.0084,0.9012
542,1.31362033545707,0.0001005794223509268,0.01,0.8964
543,1.3522476963778085,9.720202852300581e-05,0.0108,0.8888
544,1.3989422906289892,8.961594156719046e-05,0.0108,0.8876
545,1.424594367910858,0.00010065125438886243,0.0096,0.8924
546,1.4215884215286512,8.822026804114315e-05,0.0088,0.8808
547,1.485450084902199,9.594703164636539e-05,0.0096,0.8828
548,1.5072362419085605,8.855848059914108e-05,0.0068,0.8792
549,1.4793077049013004,8.61361897248183e-05,0.0068,0.886
550,1.4184890975375641,8.566510528495301e-05,0.0084,0.8792
551,1.417385738158668,9.989871040196201e-05,0.01,0.8824
552,1.3913237047846645,8.685862403421795e-05,0.0088,0.8844
553,1.4003662968671893,8.86055706061797e-05,0.0088,0.876
554,1.4146388403184362,9.597438051803693e-05,0.0092,0.8716
555,1.4750781716366494,9.004264811213208e-05,0.0084,0.8788
556,1.452582455616998,9.624776077167947e-05,0.0096,0.886
557,1.3965499057594626,0.0001009190501818759,0.0096,0.8788
558,1.41510564806516,0.00010202248751063037,0.0084,0.8768
559,1.4289253373560218,0.00010063572466104772,0.0092,0.8664
560,1.465297281049607,0.00010168823688445764,0.0088,0.8764
561,1.399850887810141,0.00010280651423984774,0.0096,0.8776
562,1.3436401053335234,0.0001030827472133773,0.0108,0.876
563,1.3479818840609172,0.00010871736483354983,0.0096,0.8744
564,1.3289814470514567,0.00010051141139631777,0.0076,0.8692
565,1.3411010829950065,0.00010067329736401022,0.0072,0.8616
566,1.346152729995619,9.761341481010348e-05,0.008,0.8744
567,1.2980495092918756,9.982489479702048e-05,0.0088,0.8676
568,1.355412018876674,9.906339299666769e-05,0.0104,0.8744
569,1.3182719285158422,0.0001022726151448107,0.0088,0.8696
570,1.3420375655702252,0.00010120733108633049,0.01,0.874
571,1.321095844961578,0.00010030966427233861,0.0096,0.8652
572,1.403467911263216,9.477975514111439e-05,0.012,0.8732
573,1.3690219032068083,9.25252227047491e-05,0.0124,0.86
574,1.4182736839364867,9.388510071457207e-05,0.0116,0.8716
575,1.342703176060235,0.00010295522203734674,0.0116,0.8792
576,1.3222923788336676,0.0001004019489538723,0.0132,0.872
577,1.3728234062582754,9.801604703348407e-05,0.012,0.8732
578,1.3516634531273417,9.998461442316386e-05,0.0124,0.8692
579,1.3756814361412424,9.831074303237212e-05,0.0128,0.8676
580,1.377572326967697,9.637386342975527e-05,0.0108,0.872
581,1.3298795181321974,9.23240205343917e-05,0.012,0.8688
582,1.364907591433481,9.70697199967105e-05,0.0116,0.874
583,1.3078879580990526,0.00010475292727121544,0.01,0.8668
584,1.3610939699384552,0.00010380136914827712,0.0144,0.876
585,1.3149331167680156,0.0001063420891005303,0.0116,0.8816
586,1.3222737399735158,0.00010093906649870276,0.0152,0.8812
587,1.3499169697114575,0.00010865326951107771,0.0144,0.8864
588,1.331890346458036,0.00011598093468842099,0.0156,0.882
589,1.3326201344815585,0.00010746360003991527,0.0136,0.878
590,1.3395443421706728,0.00012926245085784753,0.014,0.8772
591,1.37538534414477,0.00011415553869650064,0.0128,0.8804
592,1.3779142220454839,0.00011233821095844287,0.0116,0.886
593,1.3521220187143181,0.00011061099250371249,0.0136,0.8828
594,1.3816256402221048,0.00013301904520259976,0.0124,0.8792
595,1.4077560871149273,0.0001359855663624161,0.0132,0.88
596,1.3860595013476384,0.00011072195013771618,0.0084,0.878
597,1.4046355153400145,0.00011333102222544744,0.0112,0.8816
598,1.3815280878446607,0.00010372647395425294,0.0084,0.8832
599,1.3350533009478909,0.0001088826324371623,0.0104,0.884
600,1.339391851998402,0.00011223349054830061,0.0104,0.878
601,1.409233033819882,0.00011670502620509028,0.0108,0.8752
602,1.4121826734700957,0.00010661705767627246,0.0104,0.8736
603,1.414731542615582,0.00010246845476304242,0.0132,0.8708
604,1.422697079808255,0.00010253309458713191,0.0108,0.8684
605,1.4313659304136952,0.00010772743407514446,0.0112,0.8736
606,1.4600023943395875,0.00010221429885229157,0.012,0.8784
607,1.451907117132723,0.00010415065558402147,0.0124,0.8748
608,1.503650691531446,0.00010189352207857054,0.0112,0.8756
609,1.5093723204798826,0.00010438311877321501,0.0096,0.8752
610,1.5047188136870409,0.00011227910162778926,0.0128,0.8772
611,1.5148917417507768,0.00010738525920071992,0.0124,0.876
612,1.4978463830113349,0.0001013046184775404,0.01,0.8664
613,1.554027877474971,0.00010710242778538869,0.0124,0.8572
614,1.6279147175097437,0.00010123350065318587,0.0104,0.8624
615,1.6012102874434704,9.586506251700297e-05,0.01,0.8552
616,1.6333632672009193,9.53972253884123e-05,0.01,0.8484
617,1.6495409930346077,9.048045726560133e-05,0.0096,0.848
618,1.6455041181528909,0.00010043571042549546,0.01,0.8436
619,1.6601435881381013,9.891367461125171e-05,0.0104,0.8408
620,1.6824121929841944,9.250833771596025e-05,0.0136,0.8512
621,1.6285275900033191,0.00011022678823802123,0.0116,0.8464
622,1.6635937447381448,9.984623214788668e-05,0.012,0.8544
623,1.611238146123693,0.00010185465330603044,0.01,0.8556
624,1.5869076006385034,0.00010076033041927284,0.0092,0.8384
625,1.6493410068871148,0.00010099778206282972,0.01,0.83
626,1.650398886740202,9.550080345375816e-05,0.0096,0.8252
627,1.669481790909085,9.371250791546382e-05,0.0104,0.8136
628,1.7383994250178267,9.918524982437682e-05,0.0124,0.8144
629,1.7609171687543548,0.00010373636209587376,0.0132,0.8144
630,1.736792134631564,9.71644191626959e-05,0.0092,0.8136
631,1.7004031462073455,0.00010335573742460759,0.0128,0.8152
632,1.678814710900636,0.00010905316500293605,0.0128,0.8164
633,1.7051337526484147,0.00010385593242168544,0.01,0.8104
634,1.6911135403412685,0.00010958445620857966,0.0104,0.8308
635,1.595938230337735,9.655118732781243e-05,0.0104,0.826
636,1.6421430427258867,9.899903522714266e-05,0.012,0.834
637,1.6062616283264202,0.00010608814811148846,0.012,0.8352
638,1.5725636545347281,0.00010870629580271794,0.0116,0.8388
639,1.617626967861337,0.00010715978118676279,0.0104,0.834
640,1.611586614098174,0.0001023446579716272,0.0124,0.8316
641,1.6071644159519791,0.00010710378254410958,0.0108,0.8132
642,1.6157928142726332,0.00010346810406307157,0.0108,0.8172
643,1.606208849047875,0.00011199554016174828,0.0116,0.824
644,1.612144452274162,0.00010413498850491391,0.01,0.8216
645,1.6305988520512293,0.00010296796307725941,0.01,0.8196
646,1.5872224765760288,0.00010501780277257349,0.0092,0.8068
647,1.576463550054609,0.00010987980319869571,0.0108,0.82
648,1.5466153265546492,0.00011038219711808741,0.0092,0.8112
649,1.5334708403922157,0.00011533119991797985,0.0096,0.8108
650,1.5297040678708425,0.00011496346998345994,0.0128,0.8092
651,1.5486448719616703,0.0001084667642059362,0.0096,0.8008
652,1.567875850932036,0.00010491648243086394,0.0088,0.8144
653,1.5273729760700094,0.00010960324865258653,0.0068,0.8276
654,1.464514188883081,0.0001174503627448177,0.012,0.8264
655,1.4561195424727171,0.00012731556983272774,0.0152,0.8404
656,1.4019905266605175,0.00010745322712110802,0.012,0.8392
657,1.3956913870055787,0.00011492090598691393,0.0104,0.8344
658,1.418295239101497,0.00010755451340573269,0.0096,0.8336
659,1.4116960182246099,0.00010179725010473319,0.008,0.8308
660,1.4360488839328038,9.897836731146763e-05,0.0096,0.8304
661,1.4190835375283504,0.00010112027291959386,0.01,0.83
662,1.426997862414737,0.00010393766974016756,0.0104,0.8468
663,1.3577955789739524,0.00010446760662798934,0.0092,0.8408
664,1.4050605838963477,0.00010430929334253133,0.012,0.8432
665,1.404361105106474,0.00010420111787290596,0.0108,0.8364
666,1.4350820412435075,0.00010796378332373058,0.0116,0.8408
667,1.4184599011059715,0.00010672476283025941,0.0128,0.8496
668,1.3780624510929662,0.00012138632135296515,0.0124,0.8512
669,1.4036114677162512,0.00010735773873108102,0.0132,0.8476
670,1.4354260154071665,0.00010479458206065644,0.0112,0.844
671,1.4345631069110747,0.0001032007953055581,0.0092,0.8312
672,1.4951265202703659,0.00011163662714261586,0.0108,0.8356
673,1.4751024689844434,0.00010607847837230631,0.0112,0.8464
674,1.4140904249909174,0.00011035032543408404,0.0116,0.8484
675,1.4188988681087271,0.00010552478678574462,0.0088,0.8508
676,1.40355495364654,0.00010013939824782779,0.0088,0.8444
677,1.4279731735963535,0.00010885816466403458,0.0092,0.8476
678,1.48333300803428,9.62095795887468e-05,0.008,0.844
679,1.4901391548873049,9.686963411081091e-05,0.0072,0.8508
680,1.4318042016689503,9.76151618870536e-05,0.0084,0.8516
681,1.4328322385865913,9.439052112836627e-05,0.0092,0.8464
682,1.4835056283723733,0.00010384428850391332,0.0104,0.8352
683,1.5556431829605288,9.488888957794333e-05,0.0096,0.844
684,1.4785921321257656,9.555865305350752e-05,0.0108,0.8296
685,1.5151482140317352,0.00010756312002782543,0.0104,0.8264
686,1.5430626837636074,0.00010530090785915183,0.0096,0.8184
687,1.5660393200040694,9.599692317943017e-05,0.0108,0.824
688,1.537313705186794,0.0001046942573857219,0.01,0.8152
689,1.568462591850118,0.00010083767844519866,0.0112,0.8244
690,1.553428375447073,9.904195416782598e-05,0.0092,0.8176
691,1.5678378931642787,9.62124262673595e-05,0.0088,0.8264
692,1.5576197904683606,9.770544962300735e-05,0.0072,0.8136
693,1.5749083955622605,9.501007000347334e-05,0.0092,0.8108
694,1.6359967028475966,9.692538733915406e-05,0.0088,0.82
695,1.6040676824428257,0.00010126521200400342,0.008,0.8252
696,1.562986639933062,9.657372204782803e-05,0.0076,0.8268
697,1.5736113772296336,0.00010842280549061201,0.0084,0.8264
698,1.580650263784218,0.00010183186786814698,0.0088,0.852
699,1.4808355043243575,0.00010283919717618775,0.008,0.856
700,1.48715578723043,0.00010695609793225963,0.0072,0.8532
701,1.4767706590877554,0.00010918373971094368,0.0064,0.8484
702,1.5089350770395549,0.00010017095352938158,0.0084,0.854
703,1.504739465045203,0.00011131995870263008,0.008,0.8548
704,1.4812921966713806,0.00010222209808039283,0.0064,0.8576
705,1.480635929113808,9.248966719152035e-05,0.0056,0.8548
706,1.5072509568981816,9.894206492019558e-05,0.0088,0.8464
707,1.538382550915855,9.215186829151004e-05,0.0076,0.8544
708,1.5373530537273195,9.32382196781607e-05,0.0068,0.8592
709,1.526461349307842,8.879229730924664e-05,0.0084,0.862
710,1.5048200027953298,0.000104703425339525,0.0092,0.8628
711,1.4919647293227556,9.717082901934533e-05,0.0084,0.87
712,1.4336539718341232,8.545921329882345e-05,0.0068,0.8864
713,1.3436124527619908,8.739001527393971e-05,0.008,0.9008
714,1.2734192715371617,8.1703944072425e-05,0.0076,0.902
715,1.2636949095001926,8.275321877344268e-05,0.0068,0.9088
716,1.244824425505958,8.539561293270171e-05,0.008,0.9092
717,1.2477135227005238,7.89994111806442e-05,0.006,0.904
718,1.2753277056708292,9.414627133891079e-05,0.0056,0.8936
719,1.3495036320101015,9.922086542881793e-05,0.0056,0.8908
720,1.337248817419269,9.815556801842548e-05,0.0056,0.8804
721,1.390275758537847,8.567545462770859e-05,0.0056,0.8828
722,1.395490887530643,8.916251501563005e-05,0.0064,0.8764
723,1.485277328092906,8.508767330823124e-05,0.0064,0.8724
724,1.5098040863491953,8.221108897426605e-05,0.0076,0.8784
725,1.440008299560815,8.603764452281983e-05,0.0064,0.8724
726,1.4825403158161556,9.601788197709962e-05,0.0068,0.8624
727,1.4958530211707568,8.817277135591926e-05,0.0052,0.8652
728,1.4828843334670618,8.759529382447754e-05,0.0072,0.8516
729,1.537119003005788,8.600740893611772e-05,0.0072,0.8476
730,1.5251196086287333,8.860545577452978e-05,0.0072,0.8464
731,1.4983297640839712,8.57564603407411e-05,0.0068,0.8536
732,1.4258818390687678,8.609172800856652e-05,0.008,0.8508
733,1.405239961123121,8.760174194745069e-05,0.0064,0.856
734,1.4036708106795124,8.414378205173614e-05,0.0048,0.8508
735,1.4085697391584555,9.417208314040028e-05,0.0068,0.844
736,1.4550406964310918,9.264130915108727e-05,0.0068,0.856
737,1.425870508908694,9.218419824151569e-05,0.0056,0.8592
738,1.4431357718849813,8.727022375030468e-05,0.0048,0.8576
739,1.4344413761494659,8.964346012182861e-05,0.0048,0.8484
740,1.4628886650075419,9.622535671921736e-05,0.0064,0.8576
741,1.4439591944723378,9.602051714482893e-05,0.0064,0.8512
742,1.4667822231804282,0.00010009298170762099,0.0064,0.8432
743,1.4999966942599028,0.00010034619871466403,0.0072,0.8528
744,1.456095854961149,9.024425033474653e-05,0.0056,0.8624
745,1.3764837615675123,8.308279440041757e-05,0.0072,0.8644
746,1.3481626476846764,8.842130841491076e-05,0.0064,0.8612
747,1.4020334580034657,8.564996585909174e-05,0.0076,0.8648
748,1.401703356957106,8.139203702176487e-05,0.006,0.8544
749,1.4601846073943667,8.46080659224617e-05,0.0048,0.8692
750,1.392585206706123,9.234886995770417e-05,0.0252,0.8676
751,1.3613195781309897,9.150649767470951e-05,0.0244,0.8756
752,1.3295572987038544,9.163083862640765e-05,0.0228,0.8752
753,1.3209387579036191,8.591360900894366e-05,0.026,0.8824
754,1.2556543544510206,8.803035229057521e-05,0.0256,0.8948
755,1.2251903215797966,8.838652439960057e-05,0.0232,0.9036
756,1.194354927489807,8.273436803016252e-05,0.024,0.9044
757,1.156034138842117,8.126441919684282e-05,0.0244,0.9124
758,1.0975137904694614,8.271007140968147e-05,0.0052,0.9136
759,1.0574992616972336,7.514067370813006e-05,0.0244,0.916
760,1.041362983552935,7.85484060374518e-05,0.0236,0.9132
761,1.0457394095608072,8.255403758264748e-05,0.0232,0.9188
762,1.01924701977602,7.503465126850787e-05,0.0052,0.9156
763,1.0525595247278106,7.821756338007091e-05,0.0052,0.9172
764,1.0481878428199334,7.259574371362441e-05,0.0048,0.92
765,1.0452258759041713,7.279141621621724e-05,0.0044,0.9248
766,0.9918384171199212,7.357840466379555e-05,0.0048,0.9236
767,0.997102012755164,8.279894594971033e-05,0.0068,0.9176
768,1.0333783267195034,9.214320529920167e-05,0.006,0.9184
769,1.0250572444340722,8.636013906357685e-05,0.0052,0.9152
770,1.029698467576652,8.169818321465073e-05,0.0064,0.9188
771,0.9949238591853388,8.853000698870787e-05,0.0064,0.9088
772,1.0242185823720367,8.130651177851332e-05,0.0072,0.9132
773,1.0093027566472381,8.561822239629102e-05,0.0056,0.9096
774,1.0207171746606836,8.983549828939213e-05,0.0056,0.9148
775,0.9929582136112605,8.024618938406585e-05,0.0044,0.8964
776,1.0465709757572703,7.568041314625357e-05,0.0064,0.9024
777,1.0390872769921984,7.293517408464548e-05,0.0052,0.9036
778,1.032772664319423,7.836385832321621e-05,0.0076,0.9072
779,0.9871116161282192,7.453000324976391e-05,0.0088,0.9036
780,1.00630583998182,8.465521922069641e-05,0.0064,0.9104
781,0.984396815642096,8.50435099466904e-05,0.006,0.9048
782,0.9846855321483384,8.407564733616943e-05,0.0064,0.9064
783,0.9987569662378111,8.439263288423185e-05,0.008,0.9108
784,0.9674627368170169,8.187738981899736e-05,0.006,0.9196
785,0.9337356805415497,7.985966569786686e-05,0.0072,0.9112
786,0.9653650440961693,8.14301871228397e-05,0.0068,0.92
787,0.9660413576061587,8.145213893603671e-05,0.0052,0.9128
788,0.9873531252404187,8.59232215476419e-05,0.0052,0.918
789,0.9559384338248278,8.838232765288496e-05,0.0052,0.9184
790,0.9385587457006441,8.477656599756997e-05,0.0076,0.9092
791,0.9709569656102477,9.109489755509517e-05,0.0056,0.9152
792,0.910424693582307,8.633368402937322e-05,0.0068,0.9192
793,0.8944666956337587,9.142591436072674e-05,0.0052,0.928
794,0.855705452832597,8.885709339566755e-05,0.008,0.9232
795,0.8849182381101809,9.082886888885501e-05,0.0072,0.9256
796,0.8918040719084824,8.155016545755762e-05,0.0052,0.9288
797,0.8689178718276023,9.085594986384536e-05,0.0064,0.9216
798,0.8808612552097392,8.360656436841208e-05,0.008,0.9184
799,0.9268290145542816,8.153170877532047e-05,0.006,0.9164
800,0.9315668867717826,9.160323072673098e-05,0.006,0.9136
801,0.9423484325973887,9.079027151986985e-05,0.0044,0.906
802,0.975892108455288,8.805742313860727e-05,0.006,0.8924
803,1.0280297105470673,9.447681393270789e-05,0.0068,0.8984
804,1.0175250541346925,9.534510370794608e-05,0.0052,0.8908
805,1.0352733017384959,9.547371604383802e-05,0.006,0.8892
806,1.030358853597356,9.199290908333576e-05,0.0052,0.8888
807,1.0444422319551845,9.827307647160147e-05,0.006,0.8872
808,1.062099208583048,9.543965589392002e-05,0.0088,0.886
809,1.057176939331222,9.307103829503352e-05,0.0104,0.8988
810,1.0110479733236168,9.920613509817913e-05,0.0084,0.904
811,0.9910044418978028,0.00010106520208626096,0.0104,0.9012
812,0.9832556759934645,0.00010400686827181327,0.0092,0.9116
813,0.9181589454151552,9.660556233400582e-05,0.0072,0.9092
814,0.917695551289886,9.443978545355399e-05,0.0064,0.9096
815,0.8898955676439201,8.830963542247725e-05,0.0072,0.9084
816,0.8628808828595665,8.997302154452929e-05,0.006,0.9172
817,0.8352733638095374,8.695779332426522e-05,0.0076,0.9172
818,0.8334829234825607,8.828344879914093e-05,0.0072,0.91
819,0.8480961564196368,8.357565937722826e-05,0.0092,0.9088
820,0.8643004163342561,9.392412574317182e-05,0.0056,0.9112
821,0.8425307932485182,8.871276892572893e-05,0.0084,0.9136
822,0.8509334171139231,8.618217653823172e-05,0.0068,0.9092
823,0.853805740758043,8.571449139402859e-05,0.0076,0.9092
824,0.8809498942403827,8.272526390705831e-05,0.0076,0.9112
825,0.8634936762289653,8.82115928430401e-05,0.0092,0.9068
826,0.8869082909707592,8.459092237022881e-05,0.0092,0.9048
827,0.8805468949573559,8.584935577886509e-05,0.0076,0.9104
828,0.8849168662285215,8.765896833874605e-05,0.0084,0.9184
829,0.8226425281718555,7.986967303599803e-05,0.0068,0.9176
830,0.843820702282836,8.008958155705058e-05,0.0056,0.9112
831,0.8700875001207703,7.712400316966077e-05,0.0068,0.9112
832,0.8633152605215011,7.306326218508346e-05,0.0048,0.9088
833,0.8674708400465061,7.677912046056594e-05,0.0068,0.91
834,0.8623323220370825,7.374666714413222e-05,0.0076,0.8992
835,0.9121856139221011,7.985193023048356e-05,0.0072,0.9012
836,0.9084645515400918,8.312017840378635e-05,0.0072,0.8996
837,0.9436051884131039,8.696224625784682e-05,0.006,0.9016
838,0.918870644202547,8.476257899114688e-05,0.0076,0.894
839,0.9289320605421028,7.865138827584334e-05,0.0064,0.8936
840,0.9143667337306373,7.930917902178395e-05,0.004,0.8872
841,0.9327827921087078,7.644764900325166e-05,0.0052,0.8836
842,0.9301429703006244,8.632753928053203e-05,0.006,0.8908
843,0.8776694942483624,7.685899779768832e-05,0.0052,0.8876
844,0.8967947591168938,8.023428532423329e-05,0.0036,0.8948
845,0.845640128800516,7.096896778384921e-05,0.0044,0.9048
846,0.8328362832688048,7.444474093915894e-05,0.004,0.9024
847,0.8285642823528017,7.336119557646128e-05,0.0044,0.9016
848,0.8239559884546296,7.23700862944547e-05,0.0056,0.9028
849,0.8240573875275466,8.82192331788673e-05,0.05,0.9092
850,0.7981828729511226,7.511933482379922e-05,0.05,0.9168
851,0.7728792853661128,7.355711004595163e-05,0.0036,0.9112
852,0.7823536669900883,7.33808037235649e-05,0.0036,0.9168
853,0.7687540556599075,7.660101333079652e-05,0.0044,0.9184
854,0.7561086742072645,7.968759015371288e-05,0.0036,0.9144
855,0.7884267380423008,7.923789225118875e-05,0.0056,0.9148
856,0.8108015170492154,8.678864497009972e-05,0.0036,0.9088
857,0.833870865560081,7.739095492793142e-05,0.0052,0.9192
858,0.7839243991217582,8.170086504286502e-05,0.006,0.9256
859,0.7378599113770811,8.251064563778466e-05,0.0044,0.9304
860,0.7220077596108625,7.881387716903563e-05,0.0048,0.9272
861,0.7343001018419306,8.782121232727436e-05,0.004,0.91
862,0.8186217281952236,8.447933669320676e-05,0.004,0.9124
863,0.8127608498427774,8.607324898854331e-05,0.006,0.9076
864,0.8391635502039112,8.603250568333516e-05,0.0052,0.9132
865,0.7990192203583908,8.95785965735402e-05,0.0068,0.9156
866,0.7920049608214073,8.844488330347424e-05,0.006,0.9108
867,0.8311703532801,8.501882313192711e-05,0.004,0.9096
868,0.8482703990465745,8.440588901565312e-05,0.0044,0.9184
869,0.7982655796173016,8.553931778445566e-05,0.0052,0.9252
870,0.770450706874108,8.216050786394636e-05,0.0048,0.9288
871,0.736393882174334,8.57964197275434e-05,0.0052,0.9304
872,0.7196811212241185,7.79023570800436e-05,0.004,0.9356
873,0.7037961526993067,8.250144428747396e-05,0.004,0.9396
874,0.6929359453733506,7.929424774186914e-05,0.0052,0.9488
875,0.6622943547192985,8.368048819455047e-05,0.0044,0.9556
876,0.6145672336030058,8.074264117215322e-05,0.0044,0.9612
877,0.5919312939840343,7.917743670400917e-05,0.0056,0.9644
878,0.5808933746406948,8.07178866868048e-05,0.0048,0.9648
879,0.5826906269030032,7.995990641636603e-05,0.0052,0.9672
880,0.5692958488600627,8.215733083723983e-05,0.0048,0.9668
881,0.5758376296662535,8.387603819723233e-05,0.0044,0.9676
882,0.5868023024435098,8.57971684388363e-05,0.0048,0.9716
883,0.5762097927363143,7.889667617024435e-05,0.004,0.9652
884,0.6111896925015109,8.403884496397044e-05,0.0056,0.9604
885,0.6139365426103482,8.54609774265588e-05,0.0048,0.9572
886,0.627252109259596,8.83161133464414e-05,0.004,0.9508
887,0.634168686624778,8.083087171012324e-05,0.0056,0.9548
888,0.6168857795971208,8.469227504250747e-05,0.0052,0.952
889,0.6405582583420706,8.02724314813305e-05,0.0052,0.9528
890,0.6250961726364845,8.088063184317754e-05,0.006,0.9616
891,0.587959832770967,8.228449153937405e-05,0.0044,0.9672
892,0.5725034613325377,8.186009595662704e-05,0.0052,0.97
893,0.5692553998686004,8.718483887400219e-05,0.0064,0.9688
894,0.5643512448155072,8.655153218766132e-05,0.0048,0.972
895,0.5429923496715205,8.737122413511657e-05,0.0048,0.972
896,0.5278596786518511,8.579295918661431e-05,0.0056,0.9676
897,0.540931418787969,8.40610311886112e-05,0.0044,0.9672
898,0.5388327758649192,7.462171612934712e-05,0.0044,0.9704
899,0.5295323482103792,7.699875888947563e-05,0.0052,0.9656
900,0.5644930707339557,8.002736990861799e-05,0.0056,0.9608
901,0.5758696608296097,8.036624089330762e-05,0.0048,0.9608
902,0.5864520934588189,7.467853650008929e-05,0.0048,0.9576
903,0.5907188460878847,7.892982058474024e-05,0.006,0.9624
904,0.5798370940935356,7.775509137614453e-05,0.0052,0.9572
905,0.6059105013651461,8.236464929298338e-05,0.0052,0.9592
906,0.6039166586611696,8.515541993114348e-05,0.0072,0.9644
907,0.5913256214445645,8.612953102755193e-05,0.0052,0.962
908,0.617982516326355,8.002469964223766e-05,0.0044,0.9632
909,0.5982889914427263,8.346466394658597e-05,0.0048,0.956
910,0.6393709103166261,8.328114263436713e-05,0.004,0.9512
911,0.6450835940528306,7.998643581481925e-05,0.0048,0.9524
912,0.6316025028562156,8.326654262448102e-05,0.0048,0.9508
913,0.635339551125105,7.595270295842729e-05,0.006,0.9536
914,0.6145731439405975,8.079352834037496e-05,0.0044,0.9536
915,0.6240824955523443,7.583359366329783e-05,0.0056,0.9544
916,0.6392227255684257,8.623405876706839e-05,0.0064,0.9608
917,0.6135879007247698,8.96424450574606e-05,0.0052,0.9604
918,0.603540811046178,8.140051723919456e-05,0.0064,0.9632
919,0.6007989604281858,8.393009974900635e-05,0.0052,0.9652
920,0.5752364306922397,8.633335266070515e-05,0.006,0.966
921,0.550777291232966,8.146778739562457e-05,0.0048,0.9756
922,0.5113632449495193,8.516385050527483e-05,0.0052,0.972
923,0.5154235189525496,8.235885265106549e-05,0.004,0.974
924,0.5120321393543448,7.984844756121377e-05,0.0044,0.974
925,0.502908841073139,8.060487117296354e-05,0.0064,0.9724
926,0.5127220756270734,8.113723873979205e-05,0.0052,0.9724
927,0.5165682415106065,8.537257539295969e-05,0.006,0.9668
928,0.5360540389069699,8.961274592284742e-05,0.0048,0.9716
929,0.506394514575628,8.873678439456734e-05,0.0056,0.9708
930,0.50594050249563,8.524158251662716e-05,0.0048,0.9664
931,0.5457099688306537,9.117433400011979e-05,0.0056,0.9628
932,0.5613878734454145,9.763433346220558e-05,0.0068,0.9588
933,0.5834661039188362,9.664702235431385e-05,0.006,0.9504
934,0.6317316715841483,8.857684968271533e-05,0.0052,0.9532
935,0.6090719870499549,9.219759989769551e-05,0.0056,0.95
936,0.6285052528865027,8.728728884915211e-05,0.0068,0.95
937,0.6131979951722564,8.274242327360216e-05,0.0052,0.9488
938,0.606969120281833,8.006052726071313e-05,0.006,0.9536
939,0.6017063321965537,8.94565667369152e-05,0.0056,0.9544
940,0.6069026418092617,8.923795930917089e-05,0.0064,0.946
941,0.6351483009424277,8.7143396498519e-05,0.006,0.9424
942,0.6429902008462846,8.534270838888184e-05,0.0056,0.942
943,0.6616270026298647,9.173780633084811e-05,0.0068,0.9536
944,0.6100020794709535,0.00010110564186963824,0.0072,0.9508
945,0.5961587902515378,9.418547718596389e-05,0.0068,0.9516
946,0.5889776056651286,9.209848256277165e-05,0.0052,0.952
947,0.5950484222915816,8.98536143494755e-05,0.0056,0.9456
948,0.661309651012431,8.734038715783204e-05,0.006,0.9396
949,0.7022052759124079,8.502145770577981e-05,0.006,0.9388
950,0.6789825236185953,8.504716378048376e-05,0.0064,0.9452
951,0.6418466321064709,9.034710109535077e-05,0.006,0.9496
952,0.6097120239877731,8.718532538651847e-05,0.006,0.956
953,0.5902415794774987,7.984160452926623e-05,0.0056,0.9584
954,0.5781926569223663,9.036956060107274e-05,0.0064,0.956
955,0.5853619774699896,8.101288770314901e-05,0.006,0.958
956,0.5882973218405011,8.739156437911478e-05,0.0064,0.9508
957,0.6216122627580146,8.595700737504933e-05,0.0064,0.9556
958,0.5988797154936201,9.402373869623429e-05,0.006,0.9492
959,0.6147757592299092,8.956627540740667e-05,0.0068,0.9528
960,0.6144443018312481,8.783702459933446e-05,0.006,0.9436
961,0.6569313856938737,8.900691221032885e-05,0.0064,0.9476
962,0.6421098142493233,9.072624360196508e-05,0.0056,0.9332
963,0.7144012470151528,0.00010500272423264516,0.0068,0.93
964,0.7095494380139367,0.0001083649629280778,0.0064,0.9248
965,0.7199235106520072,8.784930931873327e-05,0.0072,0.936
966,0.663417263475086,9.522359302410239e-05,0.0056,0.94
967,0.6457107115770153,9.167079602750537e-05,0.006,0.9444
968,0.6156412183166712,9.051836758103496e-05,0.0052,0.9368
969,0.6519357970257922,9.100887898737614e-05,0.006,0.9352
970,0.6499653184358559,8.707669037400685e-05,0.0056,0.9352
971,0.6384396144947622,8.73863521353055e-05,0.0056,0.938
972,0.6285468092566533,8.485035704316373e-05,0.0056,0.9352
973,0.6213669163147237,8.813175846199769e-05,0.0064,0.9424
974,0.5855885589783592,7.762432912914767e-05,0.0068,0.946
975,0.5709045495731303,7.404799666787279e-05,0.0036,0.9452
976,0.5717321650852187,7.628900406093125e-05,0.0056,0.9452
977,0.5662308838564267,8.309337610469655e-05,0.0032,0.9448
978,0.569912578825791,7.706111333103275e-05,0.0048,0.9508
979,0.5484109622648963,7.115949217795336e-05,0.0036,0.9496
980,0.5375274384663187,7.25735853601482e-05,0.0052,0.9492
981,0.5125576579991493,7.297327558417379e-05,0.0048,0.9408
982,0.5373087480014682,7.819810627459829e-05,0.0052,0.9456
983,0.5120922088397493,7.784857268139825e-05,0.0052,0.9448
984,0.5040110291405108,7.731377003261249e-05,0.0076,0.9496
985,0.4918935609799918,8.695835602062356e-05,0.0056,0.9488
986,0.46118354227402547,9.098477494272985e-05,0.0052,0.9476
987,0.4555606984294183,9.139613299852473e-05,0.0048,0.944
988,0.45222101189553626,8.730610823359421e-05,0.0048,0.944
989,0.44354456902230716,8.221918864973312e-05,0.0052,0.9416
990,0.45153116791776965,8.712606440522812e-05,0.0056,0.9384
991,0.45071522835504246,8.550365956596392e-05,0.0064,0.9348
992,0.4626273668411259,9.203405117690419e-05,0.0056,0.9344
993,0.4735700613434299,8.898820225878974e-05,0.0056,0.9428
994,0.4488156524200844,9.215360261774182e-05,0.0056,0.94
995,0.46169184039879546,8.459848218779969e-05,0.0044,0.934
996,0.47777752076877644,9.015604448352257e-05,0.0052,0.9348
997,0.4761680649783228,9.041468525444027e-05,0.0056,0.932
998,0.4721437799785906,8.496557436538888e-05,0.006,0.9268
999,0.49812910708174574,8.585423357839452e-05,0.0064,0.9244
1000,0.4853282912956375,8.25176740487428e-05,0.006,0.924
1001,0.4899238588548598,7.887932161592575e-05,0.004,0.9324
1002,0.4497043970003852,7.669185236494814e-05,0.0032,0.9252
1003,0.473439179116426,7.925218137535026e-05,0.0036,0.9284
1004,0.44066959111958487,7.536033427039036e-05,0.004,0.9268
1005,0.4312781143361303,7.860962613008069e-05,0.0032,0.9156
1006,0.4647817184316216,7.597017789234348e-05,0.0044,0.9136
1007,0.477203827545657,7.586430610675464e-05,0.0048,0.9028
1008,0.519948702842119,7.75879674791359e-05,0.0048,0.91
1009,0.48518685701579867,8.045119034052374e-05,0.0044,0.9116
1010,0.4747237181065109,8.129412598113519e-05,0.004,0.9132
1011,0.45540424501130566,7.713544762022894e-05,0.0044,0.9224
1012,0.4310573347997564,8.225640186376414e-05,0.0044,0.9244
1013,0.4300474366922992,7.7487125922589e-05,0.0032,0.9216
1014,0.4243488040977022,7.63936375479563e-05,0.0044,0.926
1015,0.4059078679846697,7.939474586820519e-05,0.0052,0.9252
1016,0.42306576652400135,8.744179090329346e-05,0.0052,0.9216
1017,0.4570918083048511,8.513944252996504e-05,0.0048,0.9176
1018,0.46706839462153316,8.499261819363931e-05,0.0056,0.9236
1019,0.4403222484950054,8.893333586936982e-05,0.0068,0.92
1020,0.43626181431880967,8.111699704801227e-05,0.0064,0.9304
1021,0.38380761956218457,8.75468221625601e-05,0.006,0.9208
1022,0.39528564958827833,8.4787043956118e-05,0.0052,0.9184
1023,0.3985997462140991,8.030418212496941e-05,0.0048,0.9188
1024,0.40136319161191847,7.726743391369776e-05,0.0048,0.922
1025,0.39381027524606554,7.473493872431317e-05,0.0064,0.9172
1026,0.43044542398753366,7.096943673568396e-05,0.004,0.9184
1027,0.4073295781136461,7.1088548789706e-05,0.0052,0.91
1028,0.4394260330494811,7.68553647780407e-05,0.0048,0.9156
1029,0.4268616487140612,7.883200561977488e-05,0.004,0.9108
1030,0.4404322298867184,6.974457443018857e-05,0.0052,0.9108
1031,0.45029853157566935,7.121250401645197e-05,0.0048,0.9132
1032,0.4394551793959201,6.875843733022842e-05,0.0044,0.9124
1033,0.4340003298659533,6.541232797679452e-05,0.0052,0.9112
1034,0.42601743845395357,6.525581566751927e-05,0.004,0.9072
1035,0.44071047464126184,7.36318906917174e-05,0.0052,0.9084
1036,0.41820381479935215,7.184877903466559e-05,0.0052,0.9148
1037,0.3788975646264513,7.100474043608059e-05,0.0048,0.9148
1038,0.3801988624424128,7.400536195017444e-05,0.004,0.9204
1039,0.3653185533421906,6.965967636702694e-05,0.004,0.9108
1040,0.4109124137270935,7.006020925135048e-05,0.0048,0.9156
1041,0.40064292100140575,7.314505693992355e-05,0.0048,0.9136
1042,0.4127781330280909,7.517510016201749e-05,0.0052,0.91
1043,0.41592783297446845,8.226041377666732e-05,0.004,0.9076
1044,0.42865045584608663,7.881133529476168e-05,0.004,0.9148
1045,0.3899588519355828,8.320723755389041e-05,0.0048,0.9128
1046,0.3992079538172465,7.331046056857938e-05,0.0048,0.9144
1047,0.3815579008873147,7.582144028237941e-05,0.006,0.9176
1048,0.37238891230442506,8.118000664084192e-05,0.0068,0.9144
1049,0.3712558419496108,7.894401569736442e-05,0.006,0.92
1050,0.3610725445142593,7.459552366861986e-05,0.0056,0.9236
1051,0.34565418266118497,7.117572759061755e-05,0.0044,0.9164
1052,0.35993839729663785,6.613589313202739e-05,0.0044,0.9132
1053,0.36739018215096364,6.562348773540369e-05,0.0064,0.9164
1054,0.3502549754363883,6.686980664302966e-05,0.0064,0.9124
1055,0.3568365622452556,6.508838894897787e-05,0.0032,0.9156
1056,0.34089406450084236,6.300459180147585e-05,0.026,0.9104
1057,0.35047201338302963,6.544678646745584e-05,0.0248,0.8964
1058,0.3964492631550271,6.548511985389474e-05,0.0288,0.8964
1059,0.39266143582113266,6.77456265600739e-05,0.0292,0.8952
1060,0.3884346819547914,6.477240607331875e-05,0.0292,0.888
1061,0.40490418645092907,6.892059211484686e-05,0.0032,0.878
1062,0.4227130170108026,6.508863510675013e-05,0.0028,0.8856
1063,0.40242279740879555,6.505550993347421e-05,0.0032,0.8904
1064,0.38711785962633394,6.553579817699897e-05,0.0024,0.886
1065,0.3937534808066473,6.83556354960424e-05,0.0028,0.8736
1066,0.431314825643764,6.525609168079452e-05,0.0032,0.862
1067,0.4656620492273965,6.297844112781156e-05,0.0036,0.854
1068,0.4828099583455061,6.469634312166348e-05,0.0036,0.8476
1069,0.4976196218764467,6.421210564509737e-05,0.0032,0.842
1070,0.5087414766607594,6.693162429400923e-05,0.0024,0.8428
1071,0.5102066443960329,6.735664732163051e-05,0.0024,0.854
1072,0.48293372184994504,6.855402003643507e-05,0.004,0.8548
1073,0.48201124385858346,6.731236236476575e-05,0.0036,0.8448
1074,0.5059928453613804,6.983750897498868e-05,0.0024,0.8444
1075,0.5048273585370091,7.099858242864476e-05,0.0024,0.8392
1076,0.524605059366164,7.21758377016138e-05,0.0036,0.8364
1077,0.5264215711744864,7.41769789392509e-05,0.0036,0.8292
1078,0.5470860735761813,7.279586112543326e-05,0.004,0.8228
1079,0.5642003755994698,7.803620334793896e-05,0.0028,0.8228
1080,0.560102602844522,7.574067710896515e-05,0.002,0.8192
1081,0.5680421755112972,8.183954789525671e-05,0.0028,0.8248
1082,0.5555737241820453,7.569500619284933e-05,0.0036,0.8316
1083,0.5368150721828943,7.708640064189068e-05,0.002,0.836
1084,0.5263703189633528,6.633346894559459e-05,0.0024,0.8372
1085,0.5289127155290521,7.12953427080546e-05,0.0032,0.8368
1086,0.5329008470923899,7.158603705990984e-05,0.006,0.8296
1087,0.5457231075928615,7.013303103416288e-05,0.0024,0.8272
1088,0.5504163653218825,7.18218090500042e-05,0.004,0.8236
1089,0.561097115686439,7.444689089116676e-05,0.006,0.8296
1090,0.5596665957521215,8.643450450001192e-05,0.006,0.8324
1091,0.547042484757382,8.266981701336373e-05,0.0036,0.8344
1092,0.5524813022346744,7.460935345465613e-05,0.0036,0.84
1093,0.5350931815020594,7.818524005894829e-05,0.0036,0.836
1094,0.5656457836582447,7.698198550837461e-05,0.0028,0.8384
1095,0.5554435956267119,7.532843842732108e-05,0.0048,0.8352
1096,0.5572737657961709,7.83268229807525e-05,0.0052,0.8364
1097,0.5482813064912768,7.724066576411177e-05,0.0052,0.8364
1098,0.5522916202553689,7.629367398650583e-05,0.0028,0.8376
1099,0.5420090550728731,6.712943626602155e-05,0.0056,0.8312
1100,0.5541617154857478,7.04994444156804e-05,0.0044,0.8368
1101,0.5329591144292307,7.592435597982575e-05,0.0056,0.842
1102,0.5189104361127677,7.955200712436754e-05,0.0032,0.8332
1103,0.5397288720548643,7.410131650130921e-05,0.0044,0.8356
1104,0.5402674104948465,7.370112849988344e-05,0.004,0.8332
1105,0.5482197462992999,7.471442532127847e-05,0.0044,0.8252
1106,0.5693668419119273,6.846670200467265e-05,0.004,0.8324
1107,0.5558366332910321,7.944028929816616e-05,0.0028,0.8268
1108,0.5739152624744908,7.199404797870826e-05,0.004,0.8424
1109,0.5307980737265485,7.441856272011514e-05,0.0028,0.8472
1110,0.5210084753706026,7.469146997153428e-05,0.0028,0.8492
1111,0.511484271451023,6.848871725850168e-05,0.0028,0.856
1112,0.49074449239623363,7.596555391922174e-05,0.0036,0.8656
1113,0.4590312784857628,8.035570322247293e-05,0.0028,0.8712
1114,0.4439787067624631,7.706242388968038e-05,0.0044,0.868
1115,0.4462128934291955,6.688136881483368e-05,0.0032,0.8704
1116,0.44376039491994385,7.165739658003336e-05,0.0028,0.8812
1117,0.4141896889218728,6.901504226862445e-05,0.0036,0.8924
1118,0.3793414003941256,7.09467076157977e-05,0.002,0.8852
1119,0.39302520431353755,6.7895234626299e-05,0.0032,0.8832
1120,0.40028068412529255,7.209846130495784e-05,0.0024,0.8876
1121,0.38601387077293015,7.013586803790694e-05,0.0024,0.8804
1122,0.4051679369487617,6.595842885863753e-05,0.0044,0.8844
1123,0.39327439648997403,6.661417756587311e-05,0.004,0.8852
1124,0.39570697602847366,6.802085843414459e-05,0.0032,0.8844
1125,0.3912627641323388,6.799098071845635e-05,0.0028,0.8892
1126,0.38313619537942184,6.743682067613052e-05,0.0024,0.8848
1127,0.4014504508540574,6.995559205289268e-05,0.0028,0.888
1128,0.3954062488487921,7.492590386383548e-05,0.0032,0.8708
1129,0.44013895235368755,7.636921943382429e-05,0.0028,0.874
1130,0.4412416143551366,7.080942966438162e-05,0.0028,0.8768
1131,0.44045643946104807,7.037605375608585e-05,0.0032,0.8664
1132,0.4697991070579814,7.268783114798386e-05,0.002,0.8672
1133,0.45990274511884965,6.738961257710708e-05,0.0028,0.8748
1134,0.4483078356515946,5.8886180781718776e-05,0.0032,0.8668
1135,0.46458788791849054,5.974355149230575e-05,0.0044,0.8608
1136,0.48107361932589704,6.187860299237499e-05,0.0028,0.8568
1137,0.4899375359718884,7.116643700123974e-05,0.004,0.8616
1138,0.4735940108797239,6.415595353842643e-05,0.002,0.8668
1139,0.46488511122810966,7.164918472914187e-05,0.0024,0.8704
1140,0.45297516947657473,6.94068892638864e-05,0.0024,0.8588
1141,0.47746438609319003,6.614867380613577e-05,0.0028,0.858
1142,0.4828430334751964,6.95801239200391e-05,0.0028,0.8528
1143,0.4981237017489442,7.270879034677197e-05,0.0028,0.8476
1144,0.5038397491793962,6.708646940984311e-05,0.0016,0.8588
1145,0.4684480670805993,6.87281737914142e-05,0.0028,0.8536
1146,0.4811231196336853,6.094278412221043e-05,0.002,0.8552
1147,0.47786825418421175,6.191658350513052e-05,0.0024,0.8468
1148,0.4998838003613149,7.210335355744371e-05,0.0028,0.8524
1149,0.4923889981435864,7.061945565729581e-05,0.0016,0.8664
1150,0.46328577769562784,7.06286026537021e-05,0.0024,0.866
1151,0.45766431556244175,6.934607065068991e-05,0.0008,0.87
1152,0.44794854722434335,6.909191941631196e-05,0.0028,0.8708
1153,0.45204301762665855,7.548176335168971e-05,0.0016,0.884
1154,0.41226847245003667,6.354926260547096e-05,0.002,0.8808
1155,0.4276880059454528,7.206194275876273e-05,0.0032,0.8704
1156,0.45686029762421143,6.650289609268844e-05,0.0024,0.8644
1157,0.4815848453141823,6.751937995671292e-05,0.0024,0.872
1158,0.46030968313873316,6.643512465239246e-05,0.0016,0.876
1159,0.45770520152577565,6.717426759897244e-05,0.0028,0.8824
1160,0.45254042853645854,6.440161789294889e-05,0.0016,0.8752
1161,0.47915439282077743,7.012270980395253e-05,0.0024,0.8732
1162,0.4934105106803113,6.580570255991974e-05,0.002,0.8692
1163,0.5126442667248616,6.781825358403033e-05,0.0024,0.8712
1164,0.5038009350474406,6.651977295551004e-05,0.0024,0.8688
1165,0.5069801641555947,7.222522704357709e-05,0.0016,0.8776
1166,0.4639165130418825,6.862768424659674e-05,0.0028,0.8744
1167,0.4913930992428962,7.241316869501865e-05,0.0032,0.8812
1168,0.4817273629355713,7.536040840059859e-05,0.002,0.8756
1169,0.5100227609227312,7.9685865994734e-05,0.002,0.8808
1170,0.48372225440420286,7.26282671558787e-05,0.0024,0.8796
1171,0.4886256830150344,6.637512353296192e-05,0.0028,0.87
1172,0.5174698213610529,7.190265199129062e-05,0.0024,0.87
1173,0.5137677766011994,7.072114322132926e-05,0.002,0.8704
1174,0.5007299291754266,7.477441619487942e-05,0.002,0.8756
1175,0.5017480233161205,7.633321316381208e-05,0.0016,0.8788
1176,0.47838015476878243,7.650417722532567e-05,0.0016,0.8852
1177,0.45199063234973796,7.496218784565302e-05,0.0012,0.882
1178,0.45728174750705264,7.128496247265156e-05,0.0016,0.8796
1179,0.4659542383494533,6.922102289961336e-05,0.0012,0.882
1180,0.4537980309960999,7.080275315293878e-05,0.0016,0.8804
1181,0.44626817075619357,7.202327526117906e-05,0.002,0.8836
1182,0.4283500102735858,7.387374361340233e-05,0.0032,0.8928
1183,0.4081773223416964,7.793574800961343e-05,0.0016,0.8924
1184,0.39551216407471196,7.74963802761353e-05,0.0016,0.8896
1185,0.4133120341824574,7.950171401553989e-05,0.0028,0.8876
1186,0.41971151994861844,7.411227962745589e-05,0.002,0.8908
1187,0.4052699005544834,7.869383424845077e-05,0.0028,0.898
1188,0.3750389108137018,7.685308645964808e-05,0.002,0.9012
1189,0.3689316157725414,7.391203582878856e-05,0.002,0.8916
1190,0.40502292215099284,9.263765387865723e-05,0.002,0.8984
1191,0.39247032144258837,8.208504532637213e-05,0.0024,0.8996
1192,0.38676329149505706,8.116840810835319e-05,0.0032,0.896
1193,0.39328224453627153,8.834267495307244e-05,0.0024,0.8928
1194,0.39867890559838903,8.756362129081489e-05,0.0036,0.89
1195,0.41838888322608153,9.694402478928622e-05,0.0032,0.8848
1196,0.4288301026377882,0.00010465535258095134,0.002,0.8912
1197,0.4164114475974451,9.430029396232551e-05,0.0036,0.8944
1198,0.39534882376100816,8.418803212332753e-05,0.0028,0.8956
1199,0.39754020405662444,8.462409649732282e-05,0.0024,0.8904
1200,0.4128278175202558,9.306357629392531e-05,0.0024,0.9024
1201,0.38477725504811733,9.18805352731865e-05,0.0012,0.8852
1202,0.4248714762786534,9.089474991645854e-05,0.002,0.884
1203,0.42349204578348576,9.749921856646611e-05,0.0024,0.8696
1204,0.45726241767508263,8.862986462390442e-05,0.0024,0.864
1205,0.46798368818209296,8.210963439773099e-05,0.0032,0.8616
1206,0.47478006530953476,8.206788702405229e-05,0.0036,0.8548
1207,0.49066961592267094,8.652660573541566e-05,0.0032,0.8592
1208,0.4709789448626578,8.467469987542863e-05,0.0032,0.864
1209,0.4565245584061549,8.50459674070645e-05,0.0024,0.8576
1210,0.4676937914019327,8.655559962131976e-05,0.0036,0.8604
1211,0.45752694481463607,8.544852278965807e-05,0.0032,0.8676
1212,0.4410475514418416,9.967235517242544e-05,0.0028,0.874
1213,0.4216081147464941,8.898283535367627e-05,0.0024,0.8676
1214,0.4433000056335593,9.133571983181303e-05,0.002,0.8796
1215,0.4123569910895536,8.513675693068039e-05,0.0016,0.8864
1216,0.38440590773954886,9.67400441956826e-05,0.002,0.8792
1217,0.397623937623141,9.912424232830481e-05,0.178,0.872
1218,0.4168174646986638,8.835982798015876e-05,0.0028,0.8692
1219,0.42526304200398746,9.664729502145259e-05,0.0028,0.8724
1220,0.4170944476427384,0.00010829587128548981,0.0024,0.872
1221,0.41778952404180525,8.448417385420896e-05,0.002,0.8696
1222,0.4241107148718688,9.990613979712687e-05,0.004,0.868
1223,0.4265256655766666,9.13834314063608e-05,0.0028,0.8548
1224,0.4634202007904374,9.332342301288915e-05,0.1736,0.8508
1225,0.46930464178383335,9.320812883348023e-05,0.174,0.856
1226,0.4574685209117261,9.24717771540586e-05,0.0024,0.8584
1227,0.45132368751641305,8.934753802696102e-05,0.002,0.8572
1228,0.4558918519366547,8.854768364516957e-05,0.1756,0.8496
1229,0.4742885924970059,9.266055721967922e-05,0.1756,0.8536
1230,0.4624643083473733,9.391761256460888e-05,0.1756,0.8576
1231,0.45517376036397816,9.966853732269486e-05,0.1756,0.8548
1232,0.45908010164907087,8.54825504039872e-05,0.0028,0.8592
1233,0.4458068383758398,8.359844887928053e-05,0.004,0.8572
1234,0.45110833411748685,9.0184385405548e-05,0.0024,0.8576
1235,0.45069027379707716,8.236005587895231e-05,0.002,0.8572
1236,0.4504300928780506,7.44959898288328e-05,0.0024,0.8676
1237,0.4201886310467724,8.565183937296757e-05,0.0032,0.8644
1238,0.4322068159028013,8.04883644310682e-05,0.0028,0.8552
1239,0.4575516689755368,8.181748826262045e-05,0.0032,0.85
1240,0.4722047457208681,8.145799709480718e-05,0.002,0.8452
1241,0.4854689843955822,8.095765720068037e-05,0.0032,0.8452
1242,0.4821550614850298,7.82993819557512e-05,0.002,0.8524
1243,0.46791222821746065,7.888239921373971e-05,0.002,0.8536
1244,0.46443445823539,7.778312372178442e-05,0.0024,0.8608
1245,0.44462019577907863,7.543073341993716e-05,0.004,0.8576
1246,0.4532802991363244,7.825091678164063e-05,0.0024,0.8632
1247,0.4406445443508379,8.02350634359892e-05,0.0028,0.8632
1248,0.44006085682373913,7.730665471103798e-05,0.002,0.8612
1249,0.44548493104721976,7.567865432628077e-05,0.0028,0.8664
1250,0.4316534534578322,7.647226475612013e-05,0.0032,0.8632
1251,0.44036828368602793,7.454439724765194e-05,0.0024,0.8656
1252,0.43165275492654814,7.260949073881607e-05,0.004,0.8684
1253,0.4246643547296314,7.448941491850744e-05,0.0024,0.866
1254,0.43110019827065127,7.49664820474772e-05,0.002,0.854
1255,0.4633273547044048,7.907194200803384e-05,0.002,0.846
1256,0.4818623442585151,7.67330326106888e-05,0.0036,0.8608
1257,0.44464910326615575,8.115124219156514e-05,0.0028,0.8596
1258,0.44696787153916784,7.628470685793571e-05,0.0028,0.8552
1259,0.45925789913629267,7.3577136517627e-05,0.0044,0.8516
1260,0.46769757761558406,7.643748835295124e-05,0.0024,0.8636
1261,0.43434226248832936,7.263703419972637e-05,0.0032,0.8528
1262,0.4645885554452708,7.287574734079986e-05,0.002,0.852
1263,0.4679420397285268,7.340222604247738e-05,0.0036,0.8656
1264,0.4292086588039352,7.632322255352393e-05,0.004,0.8836
1265,0.38226659305984756,8.000262020793562e-05,0.0024,0.8856
1266,0.373255278864458,7.202740575593653e-05,0.0036,0.8876
1267,0.37047774795247324,7.293093842013307e-05,0.002,0.8924
1268,0.35372662257446863,7.184117974800463e-05,0.0032,0.9072
1269,0.3070478788533989,7.226482108047745e-05,0.0032,0.9124
1270,0.2960848921354501,7.100069660611184e-05,0.0024,0.9176
1271,0.2793560094225197,7.553821727567297e-05,0.002,0.9264
1272,0.24800895689045613,7.056880023483779e-05,0.0032,0.9308
1273,0.2366874361052111,7.463553690042034e-05,0.0036,0.9308
1274,0.2404253464410476,7.454463429256981e-05,0.004,0.9296
1275,0.23952878930500854,7.628962912054788e-05,0.0032,0.9308
1276,0.23700211067459526,7.635616958101577e-05,0.0024,0.9232
1277,0.26195202377709137,7.525784530831373e-05,0.0024,0.9224
1278,0.26445924342199456,6.962889484104625e-05,0.0028,0.9192
1279,0.27566977167359774,7.055007265386917e-05,0.002,0.91
1280,0.3055815719307765,7.219874060736381e-05,0.0012,0.9132
1281,0.29239537988643005,6.680685928733788e-05,0.0024,0.9176
1282,0.28060490948186545,7.424660607194039e-05,0.0032,0.9144
1283,0.2902459413743404,7.410506061147051e-05,0.0024,0.9088
1284,0.30848808431857355,6.908808044069832e-05,0.0024,0.9076
1285,0.3098383017504798,7.043315211867423e-05,0.0036,0.9068
1286,0.31151895094836635,7.223836179299191e-05,0.0032,0.9048
1287,0.3195878078553982,6.6946990367528e-05,0.0028,0.8992
1288,0.33575481678718894,6.684231048701875e-05,0.0032,0.8956
1289,0.34792101709458023,6.767339470710404e-05,0.0024,0.8828
1290,0.3822665830853501,7.008975733060736e-05,0.0028,0.878
1291,0.3973682176986144,6.830189147109807e-05,0.0032,0.8784
1292,0.3957693411393036,6.742934739713286e-05,0.0032,0.8848
1293,0.37662382248975573,6.895447515618651e-05,0.0032,0.8912
1294,0.35484966898226156,7.36001218772133e-05,0.0032,0.9036
1295,0.3239257976902128,7.263191838368746e-05,0.0032,0.9184
1296,0.2749870726382749,7.552977228608795e-05,0.004,0.92
1297,0.2735719348959476,6.889320291360144e-05,0.004,0.9208
1298,0.2696886457480693,7.517309515730353e-05,0.004,0.9248
1299,0.2586088875725898,7.226872176306925e-05,0.0036,0.9276
1300,0.24480268809982436,7.097689806919993e-05,0.0028,0.9336
1301,0.2270632007334929,7.369379836181798e-05,0.0028,0.9388
1302,0.21027908736489034,6.807107700066746e-05,0.0024,0.9464
1303,0.1881623059983979,6.922979450118901e-05,0.0036,0.9496
1304,0.17603640655573555,6.94695529547708e-05,0.0036,0.9524
1305,0.16794281760941712,6.945447397875264e-05,0.0052,0.952
1306,0.17064942860805704,7.106606622301709e-05,0.0032,0.9524
1307,0.16801463880643527,6.907304236608114e-05,0.0036,0.9532
1308,0.16546551101632545,7.216633970565456e-05,0.002,0.9548
1309,0.16151477235727574,6.619005207169045e-05,0.0028,0.9524
1310,0.16813500335921924,6.450044358861427e-05,0.0032,0.9536
1311,0.1628796561931738,6.35001235677631e-05,0.0036,0.948
1312,0.18292035622882652,6.263710380951989e-05,0.0028,0.9512
1313,0.1708316709282551,6.676483213921287e-05,0.0032,0.9508
1314,0.17253918062533768,6.569593041020205e-05,0.0032,0.9444
1315,0.19380114260183406,6.592738229181677e-05,0.0028,0.9468
1316,0.18700199458839065,6.87494933834531e-05,0.004,0.948
1317,0.1775395725421573,6.48939207827112e-05,0.0036,0.944
1318,0.1931674412347449,6.83405426919441e-05,0.0032,0.9448
1319,0.19190516235442645,6.507858155089742e-05,0.0044,0.9484
1320,0.18276550862737806,6.942020513409902e-05,0.0032,0.9544
1321,0.1615279418982005,7.336944073109273e-05,0.0036,0.956
1322,0.15489526781376295,7.334757242698083e-05,0.0036,0.9524
1323,0.16566374119162963,6.681605123402067e-05,0.0036,0.9512
1324,0.17375692862811026,6.532825905283815e-05,0.0036,0.9492
1325,0.18035250682826603,6.670348952827569e-05,0.0036,0.9412
1326,0.20540284141298654,6.34577128981793e-05,0.0028,0.9352
1327,0.2250179333507188,6.851247911721545e-05,0.0028,0.9288
1328,0.24552519309851872,6.94473645926266e-05,0.0028,0.9328
1329,0.2339669439481938,7.072763613905048e-05,0.0028,0.928
1330,0.24927187681455648,6.499888429391441e-05,0.0056,0.9312
1331,0.23764931385888283,6.625823119890928e-05,0.0036,0.9324
1332,0.23276411857831275,6.761812559855504e-05,0.0044,0.9312
1333,0.23921565516550608,6.834182986483007e-05,0.0048,0.9232
1334,0.2645476883530916,7.53384673788968e-05,0.0052,0.9304
1335,0.24079060816302572,6.911236356728278e-05,0.0036,0.9336
1336,0.23087710345039444,7.172386901573363e-05,0.0044,0.9252
1337,0.2565500480863607,7.969854986717649e-05,0.0048,0.9256
1338,0.25547174589204835,8.06650518197881e-05,0.0032,0.9264
1339,0.25569579827443495,7.09222934708418e-05,0.0036,0.9196
1340,0.2760161600644937,7.169023101927024e-05,0.0036,0.9176
1341,0.2812599351968363,6.605221913161744e-05,0.004,0.9244
1342,0.2583527049055647,6.928547297868048e-05,0.0028,0.9316
1343,0.23585083644671204,6.891557454997619e-05,0.004,0.9432
1344,0.20155428543292214,7.039453366858661e-05,0.004,0.9404
1345,0.20789431508248202,6.914161191319063e-05,0.0036,0.948
1346,0.18547676478012237,6.967981951265298e-05,0.0032,0.9504
1347,0.17771193950420583,6.657978685531269e-05,0.0032,0.954
1348,0.16270129248075443,6.598548390761127e-05,0.0044,0.9524
1349,0.1708746652938427,6.948777762446656e-05,0.004,0.958
1350,0.15201329054820936,7.601569778883002e-05,0.0044,0.9556
1351,0.15892602483585094,6.905230215119878e-05,0.004,0.9492
1352,0.1820197005512802,7.157655376799406e-05,0.0024,0.942
1353,0.19928788349353724,7.399279449138744e-05,0.0048,0.9448
1354,0.19430104223330377,7.430690734340866e-05,0.0032,0.9444
1355,0.1980711962855039,6.816589271930982e-05,0.004,0.9384
1356,0.21410069142870092,7.215005345691594e-05,0.0036,0.94
1357,0.2101878102166728,7.954471731845691e-05,0.0036,0.9408
1358,0.20859911493144478,7.498150195041703e-05,0.004,0.9324
1359,0.23627232690861008,7.27973650955828e-05,0.004,0.9332
1360,0.22974807314662196,7.310191686865332e-05,0.004,0.9404
1361,0.2113365422938657,7.313337369960511e-05,0.004,0.9356
1362,0.2206448818726255,7.518749517228983e-05,0.0028,0.9396
1363,0.2130314577577077,7.686139050777367e-05,0.0032,0.9372
1364,0.21456444753840143,6.926021652247356e-05,0.0036,0.9336
1365,0.23287106241792477,6.761778272333248e-05,0.004,0.9268
1366,0.25217113016435905,6.703481465195494e-05,0.0044,0.9332
1367,0.23125902787232627,7.355798403178165e-05,0.0048,0.9264
1368,0.2534329739472173,7.149551058887552e-05,0.004,0.926
1369,0.2520575358709688,7.317212584313182e-05,0.004,0.9248
1370,0.26108657227364834,7.356742004782489e-05,0.004,0.9276
1371,0.2526665415904583,7.516316943704146e-05,0.0044,0.936
1372,0.22363740963360318,6.875156139155686e-05,0.0036,0.936
1373,0.22388712429855898,7.255096516912315e-05,0.0032,0.9336
1374,0.23433140829129676,7.000798143492184e-05,0.0044,0.9224
1375,0.266400810011522,6.652255386633917e-05,0.0036,0.9268
1376,0.25495077370855757,6.949794270545205e-05,0.0032,0.9304
1377,0.24347160951116498,7.367748052508364e-05,0.0036,0.9316
1378,0.23970317280519443,7.770102092844393e-05,0.0044,0.93
1379,0.2457453408169649,7.45764931722095e-05,0.004,0.9228
1380,0.26630131442462546,7.36983470296107e-05,0.0044,0.9248
1381,0.26254653605426204,7.441168630997356e-05,0.0036,0.9284
1382,0.24575843959744123,7.421913625751714e-05,0.0032,0.9296
1383,0.2469064408256002,7.189574725440694e-05,0.0048,0.9292
1384,0.24588672233776002,6.935471401977363e-05,0.0036,0.9284
1385,0.24734292890945622,6.830148048481731e-05,0.0036,0.9356
1386,0.22666815362275455,7.286704643050729e-05,0.0028,0.9364
1387,0.22542960089815434,7.213488605425461e-05,0.0028,0.9288
1388,0.24754756095438923,7.34934006373529e-05,0.0024,0.926
1389,0.2565910650730287,7.085875968114073e-05,0.004,0.9272
1390,0.2548365803769295,8.005301583836153e-05,0.0024,0.9236
1391,0.26393103524807093,8.387659956071093e-05,0.004,0.9188
1392,0.2790763948847751,7.586850421423815e-05,0.0024,0.9168
1393,0.287827724756321,7.384459463649096e-05,0.0032,0.9216
1394,0.27142024571716683,7.26181354782349e-05,0.0044,0.9168
1395,0.2846845984506241,7.401843017814546e-05,0.0024,0.9188
1396,0.27942397646131123,7.450277663491721e-05,0.0056,0.9168
1397,0.2843205287695158,7.299030310267812e-05,0.0028,0.9096
1398,0.3080260552445795,7.464080186491007e-05,0.0048,0.9108
1399,0.30461717820454504,7.595040347871827e-05,0.0024,0.9156
1400,0.2899336581990798,7.962050229531141e-05,0.0028,0.918
1401,0.28203953660970704,8.26350056410713e-05,0.002,0.9264
1402,0.2565446979681471,7.53374437727754e-05,0.0036,0.9368
1403,0.22188037790190532,8.726776917282366e-05,0.0024,0.9356
1404,0.22686947013660624,7.875576022908621e-05,0.0032,0.9388
1405,0.2166704501758813,7.126355520870644e-05,0.002,0.9288
1406,0.24561884566242365,7.324419400456125e-05,0.0024,0.932
1407,0.2391144709266509,7.109247760846259e-05,0.0032,0.9332
1408,0.23238703794038162,8.039016631994034e-05,0.0024,0.9344
1409,0.2283520194568352,6.897373625677369e-05,0.0036,0.934
1410,0.2305944538919129,6.984772772030639e-05,0.0036,0.9312
1411,0.2394879055786762,7.305238989852918e-05,0.0032,0.93
1412,0.24323821157386302,7.518485027367528e-05,0.0024,0.928
1413,0.24736911240575632,7.476600052617078e-05,0.004,0.9356
1414,0.2203000495011499,7.19680724449598e-05,0.0032,0.942
1415,0.20304706524603972,7.590180960716013e-05,0.0036,0.9404
1416,0.2083972177265898,7.023080952812734e-05,0.0028,0.9428
1417,0.20281514523848984,7.364523554872769e-05,0.0028,0.9412
1418,0.20399169622999228,7.178047430032777e-05,0.0028,0.942
1419,0.2037410681881642,7.553246392605582e-05,0.0024,0.9416
1420,0.2050102804452216,7.440934668323755e-05,0.0032,0.9352
1421,0.226260061432169,8.457395691123714e-05,0.0024,0.9336
1422,0.23253645961300645,7.48828137770871e-05,0.004,0.932
1423,0.23764117327305456,7.485879602864505e-05,0.0024,0.9344
1424,0.23023138211698485,7.426280226342991e-05,0.0036,0.928
1425,0.24908048951123413,7.07722876091246e-05,0.0024,0.928
1426,0.24751608011535234,6.930887994464057e-05,0.0012,0.9196
1427,0.2727349727481398,6.896380962681178e-05,0.002,0.9112
1428,0.2986256154399974,7.062499177504095e-05,0.0032,0.916
1429,0.2825113194287914,6.879278878391555e-05,0.004,0.9232
1430,0.26084141501806235,7.173557302375146e-05,0.0036,0.9188
1431,0.2745821424544368,6.47620137822802e-05,0.0016,0.9124
1432,0.2951361818485603,6.267062461922567e-05,0.002,0.9124
1433,0.2927774147509413,6.564044232014308e-05,0.0028,0.9092
1434,0.3037048219089038,6.626858745880037e-05,0.0028,0.9096
1435,0.2988518155335945,5.967222900525849e-05,0.0016,0.9048
1436,0.3173824733840067,7.200584112838602e-05,0.002,0.9148
1437,0.28597787913728534,6.551022147148708e-05,0.0016,0.914
1438,0.2886515128730175,7.018263466770705e-05,0.0024,0.9096
1439,0.30300327710797237,6.707140142573061e-05,0.0032,0.9084
1440,0.3039141607866709,6.878093661017359e-05,0.0024,0.9108
1441,0.29893266782817496,6.767186972700925e-05,0.002,0.92
1442,0.27206802163238053,7.154747295367363e-05,0.002,0.9204
1443,0.27103007374512555,6.943566845826814e-05,0.0024,0.9136
1444,0.28749987251293563,6.682452039082827e-05,0.002,0.9216
1445,0.26784792688105086,7.267450269331502e-05,0.0024,0.9216
1446,0.26533483509842637,7.057230937224955e-05,0.0024,0.93
1447,0.24018289039687518,7.192423913874973e-05,0.0032,0.9232
1448,0.264307362868296,7.002883749493484e-05,0.0028,0.9236
1449,0.262982465861864,7.08702889209076e-05,0.002,0.9168
1450,0.28334901540812973,6.596287056829835e-05,0.0032,0.918
1451,0.2811849288325101,6.76470031079866e-05,0.0036,0.912
1452,0.29914444172055576,7.171929766224001e-05,0.0032,0.9152
1453,0.2905347467800873,6.730454210779484e-05,0.0036,0.912
1454,0.29881609189358044,7.105264583163478e-05,0.0036,0.9156
1455,0.2895115027297339,7.417163757933341e-05,0.0028,0.9112
1456,0.3027755360116249,7.00789811470802e-05,0.004,0.9072
1457,0.31401143484807903,6.801004528008645e-05,0.0052,0.8996
1458,0.3381015134736348,6.988317908711005e-05,0.0044,0.9004
1459,0.33314319109792484,7.233882670696246e-05,0.0056,0.8944
1460,0.3535628208007139,6.930883955144339e-05,0.0036,0.892
1461,0.3611552354275259,7.801745735256864e-05,0.0044,0.8988
1462,0.34116033607920515,7.256362938413058e-05,0.0036,0.9076
1463,0.31431443306890516,7.513429547012851e-05,0.0032,0.9044
1464,0.32463650480638895,7.576960679155072e-05,0.0028,0.9128
1465,0.2986026781112071,7.245760001891799e-05,0.0028,0.9152
1466,0.288817003948251,6.968362011505362e-05,0.004,0.9176
1467,0.28220795698282364,7.578556104655822e-05,0.0036,0.9176
1468,0.28213609011571755,7.06431454670007e-05,0.004,0.914
1469,0.2935912778431654,7.120134823460059e-05,0.0032,0.9164
1470,0.28686748204582047,7.58456255007251e-05,0.0032,0.9084
1471,0.30929977803269926,7.316946326523602e-05,0.0036,0.9072
1472,0.31605953706818846,6.90501495885307e-05,0.004,0.9076
1473,0.3145957416403385,6.912252619650921e-05,0.0032,0.9116
1474,0.299977713713512,6.805946405550353e-05,0.0032,0.914
1475,0.29382966719641046,6.920482293715991e-05,0.0028,0.9112
1476,0.2990191245747442,7.039630232136438e-05,0.004,0.9168
1477,0.2865838308741548,7.395959966868361e-05,0.004,0.9164
1478,0.288003623771992,6.984616754230258e-05,0.0024,0.9128
1479,0.2993400083615988,6.916377578041822e-05,0.0032,0.9152
1480,0.2920428318830417,7.135487410553604e-05,0.0032,0.9212
1481,0.27240275019979865,7.648471255051917e-05,0.0044,0.9224
1482,0.26988377573751576,7.359200977316167e-05,0.0032,0.9172
1483,0.2856606298048414,6.91875575010812e-05,0.0028,0.9096
1484,0.3087829198968154,7.349885445414141e-05,0.0032,0.9056
1485,0.3207546133300925,7.190990245968602e-05,0.0032,0.8992
1486,0.3407197875998688,7.763059210162248e-05,0.0024,0.8964
1487,0.3477328420756314,8.523333012986449e-05,0.0036,0.8944
1488,0.3553986266177719,7.850788144885684e-05,0.0028,0.8896
1489,0.36962448923761393,7.931330386244786e-05,0.004,0.8948
1490,0.35344579620076644,7.163927274040437e-05,0.0028,0.8856
1491,0.3816672483471034,7.36509604520518e-05,0.004,0.894
1492,0.3579500442151792,7.939546569888449e-05,0.0032,0.8912
1493,0.366543426604481,7.842064088751789e-05,0.0032,0.8892
1494,0.37292418304072217,8.007844490426054e-05,0.0044,0.8876
1495,0.3767216224160187,8.314278320285711e-05,0.0024,0.8804
1496,0.398902521327275,8.689953900078778e-05,0.0024,0.886
1497,0.3816617209038259,9.044442634633531e-05,0.004,0.8896
1498,0.37262322838043055,7.958887952324239e-05,0.0032,0.8788
1499,0.4035352270469789,8.538635202510351e-05,0.0044,0.8768
1500,0.4096636267034658,8.021150363009193e-05,0.004,0.8732
1501,0.4175212859004224,8.308402109172532e-05,0.0032,0.8636
1502,0.44323645346333757,8.112367745662037e-05,0.0036,0.8692
1503,0.4298124722153787,8.503191981882376e-05,0.0048,0.8748
1504,0.411630196170507,8.279205517997663e-05,0.004,0.8708
1505,0.42487832014360194,7.645682116981177e-05,0.0032,0.8736
1506,0.4131840691513804,8.403127809708018e-05,0.0044,0.8692
1507,0.42654457914801946,8.702501451684363e-05,0.0036,0.876
1508,0.40937952345176254,8.702327884320877e-05,0.0044,0.8728
1509,0.4191913440901678,8.548775233238883e-05,0.004,0.8672
1510,0.4312654009831651,8.185838070794291e-05,0.004,0.8756
1511,0.40867572793655915,8.942369393955583e-05,0.0032,0.8748
1512,0.41206500774995086,8.509309994021971e-05,0.004,0.8852
1513,0.3824555873067541,8.988568198381725e-05,0.004,0.886
1514,0.38144650140742953,9.03489987464557e-05,0.0048,0.8816
1515,0.3935840953167801,8.914800736585907e-05,0.0044,0.8884
1516,0.37338972974519985,9.700926521907349e-05,0.0032,0.8812
1517,0.3949342403948968,8.732878277271233e-05,0.0028,0.8784
1518,0.40096262226765406,8.438130660140888e-05,0.0032,0.8828
1519,0.3900628647985069,8.520538162848724e-05,0.004,0.89
1520,0.36788392761351685,8.17511251460122e-05,0.0036,0.8912
1521,0.3659566482466694,8.763598549549288e-05,0.0032,0.8796
1522,0.4005484798011642,8.155979673340506e-05,0.004,0.8824
1523,0.3900782172560236,8.387398498749764e-05,0.004,0.8928
1524,0.3580358734716751,8.47694326602525e-05,0.0048,0.8892
1525,0.3712859863124004,8.673300714672123e-05,0.0036,0.8892
1526,0.3703602179518612,8.724190779560881e-05,0.0044,0.8976
1527,0.3459743274587933,8.513158596211028e-05,0.0032,0.9028
1528,0.3311027451199468,8.795816847052052e-05,0.0036,0.9048
1529,0.32429527011065035,8.595423752636853e-05,0.0044,0.9088
1530,0.31080541871337575,8.41733474140044e-05,0.004,0.9052
1531,0.3238292656277352,7.871349636461333e-05,0.0036,0.904
1532,0.324394813862457,8.054468746766959e-05,0.0044,0.9004
1533,0.3337420029828724,7.68816720436277e-05,0.0028,0.9024
1534,0.3314267575215177,8.081759252842519e-05,0.0032,0.8996
1535,0.3365721841815741,7.926762869957433e-05,0.0028,0.8928
1536,0.3602654607194641,8.199927062775406e-05,0.0036,0.894
1537,0.3555704636140408,8.011511058053116e-05,0.004,0.9
1538,0.3389362203606683,8.291500822294399e-05,0.0036,0.8992
1539,0.34105164327568965,7.952223989609999e-05,0.0036,0.8916
1540,0.36553830119937714,8.207713332605135e-05,0.0036,0.8868
1541,0.3790528760923409,8.730432134889911e-05,0.0036,0.8872
1542,0.3763669030137707,7.888141972468046e-05,0.0028,0.8872
1543,0.37642295031477846,7.675733010169298e-05,0.004,0.8828
1544,0.3907431519041432,8.280671080479804e-05,0.0028,0.8788
1545,0.4014410826050591,7.989882742595773e-05,0.004,0.8892
1546,0.372620956177656,8.11808603878219e-05,0.0036,0.882
1547,0.3901601593693248,8.448685185892273e-05,0.006,0.8752
1548,0.41072447517570426,8.2196831290194e-05,0.0052,0.876
1549,0.40842942626478695,9.198325434656458e-05,0.0072,0.868
1550,0.4305203982251081,8.850978819905278e-05,0.0064,0.8776
1551,0.4057572024085601,8.638956581554981e-05,0.0048,0.8772
1552,0.4064826520082498,8.473216200749844e-05,0.0052,0.87
1553,0.4244237692653276,9.199271031752126e-05,0.006,0.8696
1554,0.42302111823855126,9.572481620378814e-05,0.0052,0.888
1555,0.3736619311281226,8.917646128060678e-05,0.0052,0.8832
1556,0.3879178253836474,9.109911525620416e-05,0.0052,0.8784
1557,0.39642221420938295,8.174786562494685e-05,0.0064,0.8716
1558,0.4176292320562177,8.930902025352224e-05,0.0044,0.8776
1559,0.40154627642956064,9.172595185359577e-05,0.0044,0.8828
1560,0.3880568250423474,8.742478929788586e-05,0.0056,0.8768
1561,0.4039267581073889,7.971414344671953e-05,0.0048,0.8724
1562,0.4167283995449195,9.091742701700254e-05,0.004,0.8688
1563,0.42251274012993506,8.903238201688857e-05,0.0044,0.8616
1564,0.4469711001485256,7.919284176957085e-05,0.0044,0.8556
1565,0.4610656600556406,8.774385624954237e-05,0.0048,0.8468
1566,0.48786014733238803,7.747172261325842e-05,0.0036,0.8512
1567,0.4759869868670447,8.500038330351543e-05,0.004,0.8576
1568,0.4596864284187284,8.406776334474002e-05,0.004,0.8592
1569,0.4543400343364101,8.76006473461361e-05,0.004,0.8636
1570,0.4424678088005483,7.838739351839085e-05,0.004,0.872
1571,0.4208213994942684,7.926125341414733e-05,0.0056,0.876
1572,0.4105428346155292,8.27690998089412e-05,0.004,0.8752
1573,0.4112764753575414,8.109131400188806e-05,0.0056,0.8808
1574,0.39380139123256325,7.920593348632528e-05,0.004,0.8724
1575,0.4188721968568441,7.89621372177886e-05,0.0052,0.8656
1576,0.4386612008799981,7.977507994118116e-05,0.0052,0.8692
1577,0.42762709795073517,8.252816106854718e-05,0.004,0.8792
1578,0.39955786285320255,9.414092773754297e-05,0.0048,0.8796
1579,0.3998393520844967,7.924706981679195e-05,0.0036,0.8852
1580,0.38303302760070135,8.021491744550371e-05,0.0048,0.8808
1581,0.39688354355454936,8.632316168433342e-05,0.0044,0.8868
1582,0.3775957959587556,8.881242110581769e-05,0.0032,0.8836
1583,0.38802834688450905,8.641026056501318e-05,0.0032,0.8776
1584,0.40465184523802644,8.573874120298291e-05,0.0036,0.8736
1585,0.4132706685993268,7.872061026554606e-05,0.0032,0.886
1586,0.377652771119573,7.927031646778024e-05,0.0044,0.8868
1587,0.3770071825548167,7.986493740080685e-05,0.0032,0.8888
1588,0.3707405098199303,7.800594603790059e-05,0.0044,0.8884
1589,0.37198478526189555,8.087876864909527e-05,0.0036,0.8988
1590,0.34028655330181945,7.514296096349735e-05,0.0036,0.9068
1591,0.31758053573694667,7.943971629472401e-05,0.0036,0.9044
1592,0.3235731241092273,8.038562253957662e-05,0.0032,0.9048
1593,0.3235124503224956,7.888630762172359e-05,0.004,0.9032
1594,0.32609823367570734,8.437001967094661e-05,0.004,0.914
1595,0.2956458013596182,8.299377162518718e-05,0.004,0.914
1596,0.2940192884869912,8.747174657569587e-05,0.0048,0.918
1597,0.28311086298437493,7.854125270484081e-05,0.0044,0.9176
1598,0.2842750577645377,9.149913047644498e-05,0.004,0.9176
1599,0.2816404527459292,8.671926451426124e-05,0.0044,0.9112
1600,0.30413061544631015,8.841213805922714e-05,0.0052,0.9092
1601,0.31043430321836263,9.152590873784939e-05,0.0052,0.9076
1602,0.3153753466201086,8.954936028018822e-05,0.0048,0.9168
1603,0.2845792639084085,8.174148297586037e-05,0.0044,0.9148
1604,0.292095360174899,9.08523593972331e-05,0.004,0.922
1605,0.27121439733891495,8.720192101806397e-05,0.0048,0.9144
1606,0.2949348110345605,8.648407102438313e-05,0.0056,0.9092
1607,0.311012086871742,8.50187701822074e-05,0.0044,0.9048
1608,0.32344597043624224,8.379369913240426e-05,0.0048,0.912
1609,0.302532434155999,7.579715695745016e-05,0.0044,0.918
1610,0.2837072344715431,8.473793956923354e-05,0.0036,0.91
1611,0.30772620813204504,7.832505783904599e-05,0.004,0.9104
1612,0.30620819349424055,7.999827994520308e-05,0.0032,0.9136
1613,0.2950730704864035,8.323822768008188e-05,0.0052,0.914
1614,0.2956951062796709,8.517099834818475e-05,0.0036,0.9144
1615,0.29490191867205806,8.334135992563968e-05,0.0036,0.9068
1616,0.3177935324433131,7.378171601443304e-05,0.0028,0.9076
1617,0.31567443374595383,6.923904951432392e-05,0.004,0.9108
1618,0.3062076373751935,7.322533501713433e-05,0.0032,0.916
1619,0.29011633465088926,7.624728961890372e-05,0.0036,0.9152
1620,0.2927468738181386,7.798796106867507e-05,0.0044,0.9212
1621,0.2739061662203253,7.666138895997846e-05,0.0036,0.9156
1622,0.29102735500027865,7.206720667693167e-05,0.0028,0.902
1623,0.33111683424588445,7.618014121253097e-05,0.0032,0.906
1624,0.32027776512094974,8.34634145336714e-05,0.0024,0.9196
1625,0.27833749934433993,7.172263386497397e-05,0.0028,0.9232
1626,0.26679203386216854,7.630043098203828e-05,0.0036,0.9268
1627,0.25521806304959094,7.162141129138299e-05,0.0032,0.9288
1628,0.24915293672207878,7.090935411403862e-05,0.0032,0.9296
1629,0.24539858963542213,6.888916044711173e-05,0.0036,0.9256
1630,0.25983635826908247,6.90822024480692e-05,0.0028,0.9296
1631,0.246945988157372,7.180502223978115e-05,0.0028,0.9296
1632,0.24718020634151927,7.01796341016702e-05,0.0032,0.9256
1633,0.26066562111940034,6.93366817575723e-05,0.004,0.92
1634,0.2784387544588518,7.055684798171622e-05,0.002,0.9184
1635,0.28356309400485014,7.143518140393014e-05,0.0036,0.9232
1636,0.26551383991781485,7.190001580011657e-05,0.0032,0.9208
1637,0.27533519492430425,7.312798842116906e-05,0.0032,0.9192
1638,0.28039054704930083,7.208078283083543e-05,0.0036,0.9212
1639,0.2731831151300287,7.590137374667153e-05,0.0032,0.9236
1640,0.2671048494503353,8.140868001578173e-05,0.0036,0.9228
1641,0.2694605783349432,7.775016726059515e-05,0.0024,0.9304
1642,0.24512060030629063,7.78496655400645e-05,0.0036,0.9288
1643,0.25025930716903755,7.541451101052631e-05,0.0028,0.9284
1644,0.25026796822678854,7.627988915611465e-05,0.0028,0.9292
1645,0.2489156976334837,7.016672086694625e-05,0.0032,0.9312
1646,0.24007879931032422,6.947338972384173e-05,0.0028,0.9328
1647,0.23595612307032707,7.22604773143325e-05,0.0032,0.9356
1648,0.22673653256042697,7.027561706148536e-05,0.0032,0.9388
1649,0.21767209577019833,7.128263837717752e-05,0.004,0.9352
1650,0.22972354547238155,6.930479678335063e-05,0.0036,0.9428
1651,0.2045299332354528,7.279928177514572e-05,0.0036,0.9444
1652,0.19866969478953644,6.82944184930394e-05,0.0032,0.9464
1653,0.19076796909672267,6.871181984548501e-05,0.004,0.9404
1654,0.21199610676940134,7.262279967138008e-05,0.0036,0.9392
1655,0.2162508768228022,7.194475370008664e-05,0.0032,0.936
1656,0.22704398911147136,7.492542679019061e-05,0.0044,0.9376
1657,0.21975118967123541,7.431223240828797e-05,0.004,0.9316
1658,0.2423123894186536,6.898748765622749e-05,0.0032,0.9332
1659,0.23761481338787818,7.042817155982525e-05,0.0044,0.9404
1660,0.21418272822236095,7.439194339093785e-05,0.0036,0.9448
1661,0.19667100664725276,7.505084073842813e-05,0.004,0.9368
1662,0.2260851774915448,7.873367658304228e-05,0.0036,0.9412
1663,0.21152061011809722,7.470580115441868e-05,0.0028,0.942
1664,0.2079995739737909,7.877796560018128e-05,0.0028,0.9472
1665,0.19188293362609793,7.195930713046503e-05,0.004,0.9444
1666,0.20161618296635095,7.35928667098157e-05,0.004,0.9536
1667,0.1688015563932072,6.830340317319519e-05,0.0028,0.9576
1668,0.15618912555649894,7.278695309323916e-05,0.0036,0.9588
1669,0.15208662862576583,6.763754118622716e-05,0.0044,0.9564
1670,0.16048874738093827,7.23880425110865e-05,0.0036,0.9596
1671,0.14921654174899857,8.654982875329676e-05,0.0044,0.9584
1672,0.15329919281314056,7.552662925716272e-05,0.0048,0.9676
1673,0.12073034582001321,7.019950670946026e-05,0.0032,0.9708
1674,0.10947149953709637,7.182959435192836e-05,0.004,0.9664
1675,0.12533645314508526,6.971009201975321e-05,0.0044,0.9676
1676,0.12079980728902218,6.70423980733113e-05,0.0048,0.9668
1677,0.12358757760253554,6.663552318988116e-05,0.004,0.9712
1678,0.10799236264788635,7.249252541249832e-05,0.0032,0.972
1679,0.10524261406051914,6.932256058851076e-05,0.0036,0.9776
1680,0.08475785789681142,6.257754010413485e-05,0.0036,0.9788
1681,0.08035075779566929,6.9359674542812e-05,0.0032,0.9824
1682,0.06718093630928781,6.292102173858411e-05,0.0048,0.9844
1683,0.05993545651310443,6.515740105005004e-05,0.0048,0.9864
1684,0.052555581237527856,6.708915737098164e-05,0.0044,0.9832
1685,0.06435574787682766,6.607537266673641e-05,0.0048,0.982
1686,0.06876000304757679,7.402671593440701e-05,0.0036,0.9796
1687,0.07747748340515098,6.776592572277617e-05,0.004,0.9788
1688,0.08022458949771835,6.614226155987187e-05,0.0044,0.976
1689,0.08877532614886863,6.38607041349024e-05,0.0032,0.98
1690,0.07565402751951046,6.578778433811472e-05,0.0024,0.9772
1691,0.08436238945764456,6.560006449074838e-05,0.0028,0.98
1692,0.07550519440072662,6.397229371063011e-05,0.0036,0.9828
1693,0.0640593194175417,6.30748675409818e-05,0.0032,0.986
1694,0.05385709662574429,6.737813310313499e-05,0.0032,0.9864
1695,0.05080409662417785,6.539182587605912e-05,0.0028,0.9868
1696,0.05079548205093322,6.571244185177938e-05,0.0028,0.986
1697,0.05052470372601562,6.339082147360617e-05,0.002,0.9868
1698,0.05055983196920328,6.543089706415733e-05,0.0024,0.9876
1699,0.047648692463191145,6.159519151997692e-05,0.0032,0.9864
1700,0.051872326160873616,6.243297797020371e-05,0.0028,0.9892
1701,0.04022945248771215,5.996000289903984e-05,0.004,0.9892
1702,0.040279036133442525,6.30702713643219e-05,0.0036,0.9916
1703,0.03151078861616502,6.866300636473936e-05,0.0036,0.9892
1704,0.040473159674467366,7.206032541873185e-05,0.0028,0.9884
1705,0.044993782394023754,6.905400353725498e-05,0.0032,0.9864
1706,0.04942728891956584,6.813211464196586e-05,0.0028,0.9856
1707,0.05375304266049133,6.838152557609212e-05,0.0032,0.9888
1708,0.04192459013552229,5.986236245234938e-05,0.0028,0.988
1709,0.04643355243128568,5.911257856380896e-05,0.0036,0.99
1710,0.03756631128392686,6.185541435416987e-05,0.0032,0.9968
1711,0.013693027318589998,6.008838014822004e-05,0.0036,0.9964
1712,0.010599052194520875,5.906743999418696e-05,0.0032,0.9968
1713,0.01362015085001014,6.171441066879813e-05,0.0036,0.998
1714,0.009111094794370353,6.035666652969423e-05,0.3564,0.9996
1715,0.003091009164446209,6.72492352862045e-05,0.3576,0.9996
1716,0.003078955917866745,6.628602086738049e-05,0.0036,1.0
1717,0.0016115382510544741,6.202357787614711e-05,0.004,1.0
1718,0.0016207998765224302,6.561086159946639e-05,0.0036,1.0
1719,0.0016067759014289015,6.384223890470233e-05,0.0048,1.0
1720,0.0016580899402347136,6.373415959986365e-05,0.0036,1.0
1721,0.0017154668572486936,6.53703754650846e-05,0.0036,0.9996
1722,0.0017348071981511453,5.8895959076432256e-05,0.0044,0.9996
1723,0.0018393275246493613,6.235257224884204e-05,0.0032,0.9996
1724,0.001831879009507183,6.271108285694186e-05,0.004,0.9996
1725,0.0018651931002838396,6.283310955300286e-05,0.004,0.9996
1726,0.0018511492878531361,6.721034448122068e-05,0.0048,0.9992
1727,0.0017716086440050958,6.291372303465236e-05,0.0044,0.9996
1728,0.0018252516455753275,6.246172561937438e-05,0.0032,0.9988
1729,0.001841822011486527,6.006292294547133e-05,0.0036,1.0
1730,0.0017912756616795863,6.108764661958259e-05,0.0036,0.9992
1731,0.0017577333228021826,6.384174745118507e-05,0.0028,0.9992
1732,0.0018119978301225428,5.7608986949526047e-05,0.0032,1.0
1733,0.0018443499250840115,6.496163331254975e-05,0.004,0.9988
1734,0.0018735104839973345,6.259341951245608e-05,0.004,0.9996
1735,0.0018518191240649183,5.880288969527036e-05,0.0052,1.0
1736,0.0019298584260746343,6.079983023928047e-05,0.0044,1.0
1737,0.0019124583052213262,5.952072211112692e-05,0.0036,1.0
1738,0.0018805227048543849,5.784331512800249e-05,0.0032,0.9996
1739,0.001794275030619334,5.441978463038453e-05,0.0032,1.0
1740,0.0017644675984555738,5.5443608526146686e-05,0.0048,0.9996
1741,0.0017839801750875305,6.138798336874069e-05,0.004,1.0
1742,0.0017917391261950003,6.089188399936478e-05,0.0048,1.0
1743,0.0018342256454420237,6.120829181606624e-05,0.004,0.9996
1744,0.0018228197120499137,5.7637176580001506e-05,0.0048,0.9996
1745,0.0018523263513642975,5.721771446031688e-05,0.0044,0.9996
1746,0.0018778139638392852,5.959231842322424e-05,0.0048,1.0
1747,0.0018781083703900414,6.18618305567038e-05,0.0048,0.9996
1748,0.0018798215804265586,6.205252630022939e-05,0.0044,0.9992
1749,0.0019218944080822498,5.603355967247889e-05,0.004,0.9996
1750,0.0020162133773002,5.449011372139976e-05,0.004,1.0
1751,0.0020014162932877845,6.151383542775878e-05,0.0044,0.9996
1752,0.0019487343631288514,5.9968571306288084e-05,0.0036,0.9992
1753,0.0019768331038436462,5.878985281709719e-05,0.0048,1.0
1754,0.002015549545020854,5.6029663068038344e-05,0.004,1.0
1755,0.0020348343844342172,5.6529765969182925e-05,0.004,0.9996
1756,0.00207281191126799,5.698505498421705e-05,0.004,0.9992
1757,0.002077544994482639,5.4356902764178997e-05,0.0044,1.0
1758,0.002125560852416451,5.485321802792749e-05,0.0052,0.9988
1759,0.0020958983598468013,5.5100082154555766e-05,0.0036,0.9976
1760,0.0021511262584841756,5.6782087225117035e-05,0.0036,0.9996
1761,0.0021293320693070265,5.8840302873781555e-05,0.0036,0.9988
1762,0.0021244306588464844,5.834192254948722e-05,0.0048,0.9976
1763,0.002180795966871466,5.825297495246735e-05,0.004,0.9996
1764,0.002151047948831691,5.887178812630662e-05,0.0044,0.9976
1765,0.0021289947919851063,5.851362613391145e-05,0.004,0.9988
1766,0.002085773185726862,6.0255637426984376e-05,0.004,0.998
1767,0.0021929919605550305,5.952227289427183e-05,0.004,0.9996
1768,0.0022175424842329197,6.394204256655845e-05,0.004,0.9988
1769,0.002156763952698434,6.386500188820659e-05,0.0048,0.9988
1770,0.0021572881993133543,6.219933699122323e-05,0.0032,1.0
1771,0.002122586637160029,6.620552512380133e-05,0.0048,0.9984
1772,0.00213233145221391,6.422765823468678e-05,0.0032,0.998
1773,0.0022002496748636967,6.366787318675033e-05,0.0036,0.9996
1774,0.002179137716203345,6.0557856823799136e-05,0.0036,0.9996
1775,0.0021194654183750994,5.72255234838952e-05,0.0032,0.9992
1776,0.002184474105020975,6.333585536914759e-05,0.0052,0.9968
1777,0.0021989549291075213,6.198443990674094e-05,0.0044,0.9992
1778,0.002231997003628918,6.043645365010973e-05,0.0048,0.9984
1779,0.002228754071781248,6.346490602723799e-05,0.0044,0.9996
1780,0.0022373010538783225,6.43206902886212e-05,0.0036,0.9996
1781,0.002247830614136463,7.24854060904241e-05,0.0044,0.9984
1782,0.0022925351424516165,6.854111090653993e-05,0.0044,0.9992
1783,0.002371604058897061,7.274841599248772e-05,0.0044,0.9988
1784,0.0023654933052085873,6.69159445566598e-05,0.0044,0.9992
1785,0.0023439216601857226,6.460795703225686e-05,0.004,0.9992
1786,0.0023444210136856066,6.582336451234329e-05,0.004,0.9992
1787,0.0022914887819802552,6.350186814589877e-05,0.0052,0.9992
1788,0.0022176846411445447,5.981675340680412e-05,0.0044,0.9988
1789,0.00226201374998259,6.522620669069128e-05,0.0044,0.9992
1790,0.002249665779182141,6.462377442652395e-05,0.004,0.9996
1791,0.0023221668623274313,6.613695905275962e-05,0.004,0.9992
1792,0.0023154693829175906,6.661815985807986e-05,0.0048,0.9992
1793,0.002368581436587916,6.681490776573091e-05,0.004,0.9992
1794,0.0023831632230688193,6.850005840762226e-05,0.0056,0.9988
1795,0.002397068478447447,6.893744335328396e-05,0.0032,0.9996
1796,0.002428151256353768,7.353722716275223e-05,0.0044,0.9984
1797,0.0023567293536310117,6.920096613070363e-05,0.0028,0.9992
1798,0.0023571505094762343,6.958808317963211e-05,0.0032,0.9988
1799,0.002327973683351299,7.310554321569553e-05,0.004,0.9984
1800,0.0023482318078721217,7.84150462904077e-05,0.0032,0.9984
1801,0.0023806621664447993,6.948998087369506e-05,0.004,0.9992
1802,0.002341257405840104,6.644401127841752e-05,0.0032,0.9984
1803,0.002350602825303032,6.493171846197378e-05,0.0032,0.9988
1804,0.00239773448445989,6.628579818906925e-05,0.0032,0.9976
1805,0.0023785646733182767,6.390521616315523e-05,0.004,0.9988
1806,0.0023844837366783908,6.868916878372038e-05,0.0048,0.998
1807,0.0023147989586789096,7.591961778570294e-05,0.0036,0.9992
1808,0.0023364364706745305,7.083392831252977e-05,0.0048,0.9988
1809,0.002358784914010947,7.131552091257253e-05,0.0044,0.9996
1810,0.0023280648469710145,6.789010955236702e-05,0.004,0.9984
1811,0.002292196461135527,6.366447939402119e-05,0.0044,0.998
1812,0.002191187536484066,6.421128125135277e-05,0.0052,0.9984
1813,0.002193566123233813,6.570817120026082e-05,0.0044,0.9984
1814,0.002221794955082383,6.716672134171989e-05,0.006,0.9996
1815,0.0022253670357685823,7.104952749642281e-05,0.0048,0.9972
1816,0.0022567923127010375,7.018253625190742e-05,0.0044,0.998
1817,0.002279044423055045,7.370199965078944e-05,0.0044,0.9992
1818,0.0023030305273162247,7.786036740536415e-05,0.0048,0.9996
1819,0.0023545622437701726,7.441060439453167e-05,0.0052,0.9988
1820,0.0023941338579035465,7.08682699424557e-05,0.0044,0.998
1821,0.002293033765241239,6.708997225647366e-05,0.0052,0.998
1822,0.0023123433015701193,6.0372162326145124e-05,0.0052,0.9972
1823,0.0023348875124382905,6.183402740383932e-05,0.0048,0.9996
1824,0.002218165311799439,6.081571180496364e-05,0.0052,0.9984
1825,0.002261453204290843,6.154291761230327e-05,0.0052,0.9984
1826,0.0023000072790357855,6.032326076432925e-05,0.0052,1.0
1827,0.002336534712865191,6.216715479845109e-05,0.0036,0.998
1828,0.0023441153667854682,6.071509350913764e-05,0.0048,0.9984
1829,0.0023753295988207437,6.732865457133918e-05,0.0048,0.9988
1830,0.002488912507852818,6.543945618701683e-05,0.0048,0.9988
1831,0.002486244497635756,7.038635947587664e-05,0.0044,0.9996
1832,0.0024899204798607896,6.164160922869566e-05,0.0036,0.9988
1833,0.0025393068833452553,6.876112541904451e-05,0.0048,0.9984
1834,0.002497693343157136,6.690642181723914e-05,0.0056,0.998
1835,0.0025170918710070702,6.36113825785763e-05,0.0056,0.9988
1836,0.0025246686102652184,6.575063496971819e-05,0.0052,0.9984
1837,0.0025414207666345622,6.747954688581751e-05,0.0048,0.9988
1838,0.0026305939276079294,7.406571846593875e-05,0.0052,0.9992
1839,0.002658673803165113,6.956557013226982e-05,0.0044,0.9992
1840,0.0026548599558045205,7.010976873753869e-05,0.0056,0.998
1841,0.0025933794129769736,7.615144416312278e-05,0.0044,0.9984
1842,0.0026622784640674023,7.13790440148287e-05,0.0056,0.9996
1843,0.002554228605169636,6.944250521829186e-05,0.0048,0.9996
1844,0.002590117936858716,7.252151373174194e-05,0.0044,0.9988
1845,0.0025826467240551527,6.935751406898693e-05,0.0044,0.9988
1846,0.0026389381303857486,6.746859248632126e-05,0.0044,0.9992
1847,0.002576260411416986,7.223886017906033e-05,0.0056,1.0
1848,0.002707674153428114,7.168858465369629e-05,0.0048,0.9996
1849,0.002739370873060778,7.309407161708591e-05,0.0056,0.9992
1850,0.0027881403850433173,7.619693823192499e-05,0.0056,0.9992
1851,0.002710653535446697,7.795371464754176e-05,0.0056,0.9996
1852,0.002722969404508225,8.054350925465638e-05,0.0068,1.0
1853,0.002670659585103983,8.356789512096338e-05,0.0056,0.9992
1854,0.0026157244348735354,8.32062908128429e-05,0.0056,0.9992
1855,0.0026210874646724292,8.293321089693548e-05,0.0056,1.0
1856,0.0026805599411992053,8.359280511555372e-05,0.0048,0.9988
1857,0.002731615959292194,8.529046309920969e-05,0.006,0.9992
1858,0.0028603893975609794,8.259671627909083e-05,0.0048,0.9996
1859,0.0027879504113014295,7.957883324805605e-05,0.006,0.9992
1860,0.0026982995984995905,7.699439659434012e-05,0.006,0.9992
1861,0.0026715966825091733,8.121435412608208e-05,0.0056,0.9988
1862,0.0026448657841840785,7.847818719500282e-05,0.006,0.9972
1863,0.0026125792244049515,8.308368620705506e-05,0.0056,1.0
1864,0.0026931614202523827,8.5627558100711e-05,0.006,1.0
1865,0.002728419291139988,8.597716362222259e-05,0.006,0.9996
1866,0.002648271556919199,8.415860000045347e-05,0.0052,1.0
1867,0.0027090020615683982,8.37380309054411e-05,0.0052,0.9996
1868,0.0026181465274249024,8.422103462502525e-05,0.0064,1.0
1869,0.0026253648337280482,8.749816501054644e-05,0.0064,0.9992
1870,0.0025498448714282836,8.716965724770361e-05,0.0068,0.9984
1871,0.0025981130865384222,8.874617031434662e-05,0.006,1.0
1872,0.002548417698842868,9.069784943751869e-05,0.0064,1.0
1873,0.002566874748761664,8.57883544529888e-05,0.0052,0.9996
1874,0.002566627941365858,8.695212964882938e-05,0.0068,0.9996
1875,0.002523786265943029,8.611435635891282e-05,0.0056,1.0
1876,0.0024330656347053958,8.430256195604999e-05,0.0052,1.0
1877,0.0024809527307904037,8.713203131986079e-05,0.0068,1.0
1878,0.0024829299211543247,8.775169728108981e-05,0.0052,1.0
1879,0.002521224667119435,8.755209771826937e-05,0.006,1.0
1880,0.0024569068914417095,8.790211931018752e-05,0.0064,1.0
1881,0.002462421184332565,8.196222708086292e-05,0.006,1.0
1882,0.002361727672465382,8.289700369446912e-05,0.006,1.0
1883,0.0023932032207960386,7.743239711785694e-05,0.0056,0.9996
1884,0.0023774571209311786,7.751446772568924e-05,0.006,1.0
1885,0.0023412008271317336,8.243151201411624e-05,0.0056,0.9996
1886,0.002264444732497879,7.507667764379553e-05,0.0052,1.0
1887,0.0022675441844157394,7.767396782909714e-05,0.006,1.0
1888,0.002373051913207907,7.677523074874486e-05,0.006,0.9992
1889,0.002309681748615326,8.912063454319337e-05,0.0056,0.9996
1890,0.002225831904624216,8.667353982845567e-05,0.0056,1.0
1891,0.00225621105060231,8.704903209496342e-05,0.006,1.0
1892,0.0022682938312293547,8.043151706548555e-05,0.0052,1.0
1893,0.0023349587574073363,7.966878881204884e-05,0.0056,0.9996
1894,0.0023690898486645913,7.601075982476394e-05,0.0048,1.0
1895,0.0024133632313618454,7.712253977428142e-05,0.0064,1.0
1896,0.0023959933871935107,7.201131404781382e-05,0.0056,0.9992
1897,0.002432560081732398,7.716886396032805e-05,0.0064,1.0
1898,0.0025265981332792753,7.559398769954885e-05,0.0068,0.9992
1899,0.0026088369363212894,7.55713340812155e-05,0.006,1.0
1900,0.0027213548359095643,8.111342610170503e-05,0.0076,0.9992
1901,0.0026763486547682746,8.61153232875134e-05,0.0052,0.9992
1902,0.0026104679324592114,8.58180830322242e-05,0.0064,0.9996
1903,0.0026157161441447306,8.079788870323114e-05,0.0048,1.0
1904,0.0026064743959032495,8.088779691420457e-05,0.0064,0.9992
1905,0.002550161435040453,8.293251122124977e-05,0.0052,0.9988
1906,0.0026809324898242224,8.251229022707065e-05,0.0076,0.9984
1907,0.0026487374068643503,7.887543787899154e-05,0.006,0.9988
1908,0.002572488688648022,8.337090830558752e-05,0.0072,0.9996
1909,0.0026397521836982324,8.036430591993587e-05,0.0052,0.9992
1910,0.002691915312827411,7.387433544704463e-05,0.0068,0.9996
1911,0.002686624683554196,8.011953835854592e-05,0.0068,0.9992
1912,0.002831816114290917,8.0363604794535e-05,0.006,0.9996
1913,0.0029192607001355415,8.051500188374422e-05,0.006,0.9996
1914,0.0029190125297804325,7.664907070845944e-05,0.0048,0.9996
1915,0.002851574568847954,8.106612872922848e-05,0.0048,0.9988
1916,0.002814463202288624,8.288918620549804e-05,0.0076,0.9996
1917,0.0028153878562974157,7.995904466184188e-05,0.006,1.0
1918,0.002975879898243497,7.894839294199408e-05,0.0072,0.9984
1919,0.003009272458645443,7.836390253868953e-05,0.0048,0.9992
1920,0.003002701999597324,8.595857777262276e-05,0.0068,1.0
1921,0.0031274640536873193,8.081655446597229e-05,0.0068,0.9992
1922,0.0030725318254453387,7.504606769111728e-05,0.0064,1.0
1923,0.002995647274342146,7.37432367329473e-05,0.006,0.9996
1924,0.0028988800300883168,7.119305762697957e-05,0.0068,0.9996
1925,0.0028993510319089083,7.326705249010333e-05,0.0056,0.9996
1926,0.002806018433749102,6.707321427238831e-05,0.0056,1.0
1927,0.002762091963154591,6.780549465773803e-05,0.0064,0.9996
1928,0.002775735169196293,6.616969919493799e-05,0.0056,0.9996
1929,0.002745370110075325,6.365945141440616e-05,0.0052,0.9996
1930,0.0027354464560924354,6.164513614762438e-05,0.0056,0.9996
1931,0.0027278089939608173,6.569321962657941e-05,0.0072,0.9996
1932,0.0027402584656844474,6.460612400446927e-05,0.0056,1.0
1933,0.0027744580359247177,6.416580104118754e-05,0.006,1.0
1934,0.002760970326311208,6.47469780141186e-05,0.0064,1.0
1935,0.0028557817205296073,6.616096409747644e-05,0.0064,0.9996
1936,0.002967827469924629,6.873052717108398e-05,0.0072,1.0
1937,0.0030002177373942944,7.074803471646322e-05,0.0064,0.9996
1938,0.002970715245943208,8.033819472233846e-05,0.0052,1.0
1939,0.002933354356894606,7.904819963907068e-05,0.0072,1.0
1940,0.002957779476598611,7.954706507525684e-05,0.0064,0.9996
1941,0.002877466875558737,7.957682497909395e-05,0.0048,0.9996
1942,0.00280000431316657,7.859374189870226e-05,0.0072,1.0
1943,0.002772130197097881,7.086518002347213e-05,0.0068,0.9996
1944,0.0027196914073844107,7.656016543411122e-05,0.0056,0.9992
1945,0.002764897925480417,7.62603475287695e-05,0.0052,0.9996
1946,0.002756319313935638,8.281253157369636e-05,0.004,0.9996
1947,0.0028149776981286076,7.843011832756974e-05,0.0056,0.9996
1948,0.0027106298161533654,7.816295246594677e-05,0.006,0.9996
1949,0.002848203952417444,7.410741283722683e-05,0.0064,1.0
1950,0.002841216168796173,7.40992811909242e-05,0.004,0.9992
1951,0.0027762312807013394,7.303204601462337e-05,0.0056,0.9996
1952,0.002835212988391821,7.47865569359851e-05,0.0056,0.9996
1953,0.002799946938997621,7.0427258258243e-05,0.0068,0.9996
1954,0.0028976047602518084,7.335148022856144e-05,0.0052,0.9996
1955,0.0029308864173253815,7.474284779572872e-05,0.0044,0.9996
1956,0.002930032560592372,7.58871630923472e-05,0.0052,0.9996
1957,0.0030478991459450943,7.62264832040341e-05,0.004,0.9996
1958,0.003106512508407055,7.50752468512076e-05,0.0036,0.9992
1959,0.0030761594639556597,7.387171784437708e-05,0.0036,0.9996
1960,0.0030695647110366145,7.414538916201247e-05,0.0036,0.9996
1961,0.0030634385324617474,7.83751276734038e-05,0.004,1.0
1962,0.00306462509331516,7.874674123896139e-05,0.0048,1.0
1963,0.003065502554028287,7.713035184627769e-05,0.0044,0.9984
1964,0.003114671947777527,7.381792076116393e-05,0.0052,0.9996
1965,0.0029935153572431357,7.157499199509062e-05,0.0056,0.9988
1966,0.0029310944911314476,7.570187557034034e-05,0.0036,1.0
1967,0.002839562240566031,6.977311533119105e-05,0.004,1.0
1968,0.0027841907414648467,7.037865134458417e-05,0.0032,0.9988
1969,0.002852300047430073,6.513598741396681e-05,0.0044,0.9992
1970,0.0028442957373594306,6.990398327089865e-05,0.0036,0.9992
1971,0.00284012883203141,7.061644674055074e-05,0.0048,1.0
1972,0.002851006262691467,6.902434857941454e-05,0.0036,1.0
1973,0.0028563905604881397,7.576152252718326e-05,0.0044,1.0
1974,0.0028890167914089222,7.897097915522525e-05,0.0048,0.9984
1975,0.0028944985199426763,8.519093204759842e-05,0.0056,1.0
1976,0.002913603434755053,7.818075102085778e-05,0.0056,0.9988
1977,0.00298177447290402,7.614962216252695e-05,0.004,1.0
1978,0.0031076977419899248,7.534603725311191e-05,0.006,1.0
1979,0.0031391202015561863,8.282645161194975e-05,0.0048,1.0
1980,0.003207422620984615,7.827707931296192e-05,0.0052,0.9992
1981,0.003293120444148874,7.940319528279704e-05,0.0048,0.9992
1982,0.0032100748489488724,7.732525829263714e-05,0.0056,0.9996
1983,0.003249825330774176,7.86972199428525e-05,0.0048,0.998
1984,0.0032364769417633733,8.163843444655702e-05,0.0052,0.9992
1985,0.0032316131001130085,8.0230830826403e-05,0.0052,0.9992
1986,0.0032195700679213644,8.134095838648073e-05,0.004,0.998
1987,0.0032223504181701458,8.00254709369411e-05,0.004,0.9996
1988,0.0032070842653391593,8.285956199847048e-05,0.0052,0.9988
1989,0.0032086857225012153,8.732991553263021e-05,0.0052,0.9996
1990,0.0033435656267692153,8.700394484828724e-05,0.0056,0.9996
1991,0.003350345208394088,8.516834778136807e-05,0.0056,0.9996
1992,0.003328469647962032,8.642481965725498e-05,0.0052,0.9992
1993,0.0032230745916442547,7.92854413786307e-05,0.006,1.0
1994,0.0031610236986816956,8.795491838907652e-05,0.0052,1.0
1995,0.003026934332175342,8.108615027536016e-05,0.0064,0.9988
1996,0.003103085207492598,9.497635633548546e-05,0.006,0.9988
1997,0.003187798903673947,8.78756157241077e-05,0.0056,1.0
1998,0.00315984183138649,8.986462245861063e-05,0.0056,0.9996
1999,0.003090529928153304,8.873964398199674e-05,0.006,0.9992


==> csv/gmm/gmm_mixed_data_recall.csv <==
Generation, Recall, Percentage of Real Data Kept
1, 0.96, 0.1
2, 0.97, 0.1
3, 0.97, 0.1
4, 0.95, 0.1
5, 0.96, 0.1
6, 0.97, 0.1
7, 0.94, 0.1
8, 0.94, 0.1
9, 0.92, 0.1
10, 0.91, 0.1
11, 0.92, 0.1
12, 0.91, 0.1
13, 0.90, 0.1
14, 0.89, 0.1
15, 0.88, 0.1
16, 0.84, 0.1
17, 0.88, 0.1
18, 0.86, 0.1
19, 0.86, 0.1
20, 0.84, 0.1
21, 0.82, 0.1
22, 0.81, 0.1
23, 0.75, 0.1
24, 0.79, 0.1
25, 0.76, 0.1
26, 0.75, 0.1
27, 0.76, 0.1
28, 0.74, 0.1
29, 0.72, 0.1
30, 0.77, 0.1
31, 0.70, 0.1
32, 0.70, 0.1
33, 0.70, 0.1
34, 0.71, 0.1
35, 0.71, 0.1
36, 0.64, 0.1
37, 0.60, 0.1
38, 0.62, 0.1
39, 0.62, 0.1
40, 0.63, 0.1
41, 0.62, 0.1
42, 0.62, 0.1
43, 0.58, 0.1
44, 0.61, 0.1
45, 0.60, 0.1
46, 0.59, 0.1
47, 0.60, 0.1
48, 0.60, 0.1
49, 0.54, 0.1
50, 0.58, 0.1
51, 0.57, 0.1
52, 0.52, 0.1
53, 0.50, 0.1
54, 0.45, 0.1
55, 0.54, 0.1
56, 0.57, 0.1
57, 0.54, 0.1
58, 0.53, 0.1
59, 0.50, 0.1
60, 0.49, 0.1
61, 0.49, 0.1
62, 0.51, 0.1
63, 0.46, 0.1
64, 0.46, 0.1
65, 0.47, 0.1
66, 0.47, 0.1
67, 0.46, 0.1
68, 0.44, 0.1
69, 0.44, 0.1
70, 0.46, 0.1
71, 0.46, 0.1
72, 0.44, 0.1
73, 0.44, 0.1
74, 0.44, 0.1
75, 0.44, 0.1
76, 0.39, 0.1
77, 0.36, 0.1
78, 0.38, 0.1
79, 0.37, 0.1
80, 0.37, 0.1
81, 0.35, 0.1
82, 0.36, 0.1
83, 0.38, 0.1
84, 0.37, 0.1
85, 0.34, 0.1
86, 0.36, 0.1
87, 0.36, 0.1
88, 0.36, 0.1
89, 0.34, 0.1
90, 0.34, 0.1
91, 0.39, 0.1
92, 0.40, 0.1
93, 0.38, 0.1
94, 0.38, 0.1
95, 0.41, 0.1
96, 0.37, 0.1
97, 0.37, 0.1
98, 0.35, 0.1
99, 0.36, 0.1
100, 0.37, 0.1
101, 0.32, 0.1
102, 0.29, 0.1
103, 0.37, 0.1
104, 0.32, 0.1
105, 0.31, 0.1
106, 0.31, 0.1
107, 0.32, 0.1
108, 0.34, 0.1
109, 0.34, 0.1
110, 0.32, 0.1
111, 0.35, 0.1
112, 0.32, 0.1
113, 0.30, 0.1
114, 0.30, 0.1
115, 0.32, 0.1
116, 0.32, 0.1
117, 0.33, 0.1
118, 0.30, 0.1
119, 0.31, 0.1
120, 0.30, 0.1
121, 0.32, 0.1
122, 0.29, 0.1
123, 0.31, 0.1
124, 0.30, 0.1
125, 0.27, 0.1
126, 0.26, 0.1
127, 0.28, 0.1
128, 0.25, 0.1
129, 0.24, 0.1
130, 0.28, 0.1
131, 0.29, 0.1
132, 0.24, 0.1
133, 0.24, 0.1
134, 0.26, 0.1
135, 0.26, 0.1
136, 0.30, 0.1
137, 0.27, 0.1
138, 0.27, 0.1
139, 0.25, 0.1
140, 0.26, 0.1
141, 0.25, 0.1
142, 0.24, 0.1
143, 0.27, 0.1
144, 0.26, 0.1
145, 0.27, 0.1
146, 0.25, 0.1
147, 0.31, 0.1
148, 0.32, 0.1
149, 0.22, 0.1
150, 0.22, 0.1
151, 0.27, 0.1
152, 0.20, 0.1
153, 0.21, 0.1
154, 0.23, 0.1
155, 0.24, 0.1
156, 0.20, 0.1
157, 0.22, 0.1
158, 0.22, 0.1
159, 0.20, 0.1
160, 0.22, 0.1
161, 0.20, 0.1
162, 0.20, 0.1
163, 0.18, 0.1
164, 0.20, 0.1
165, 0.20, 0.1
166, 0.19, 0.1
167, 0.20, 0.1
168, 0.20, 0.1
169, 0.18, 0.1
170, 0.23, 0.1
171, 0.21, 0.1
172, 0.20, 0.1
173, 0.20, 0.1
174, 0.18, 0.1
175, 0.20, 0.1
176, 0.20, 0.1
177, 0.20, 0.1
178, 0.19, 0.1
179, 0.20, 0.1
180, 0.23, 0.1
181, 0.18, 0.1
182, 0.20, 0.1
183, 0.18, 0.1
184, 0.17, 0.1
185, 0.20, 0.1
186, 0.20, 0.1
187, 0.18, 0.1
188, 0.19, 0.1
189, 0.18, 0.1
190, 0.18, 0.1
191, 0.25, 0.1
192, 0.19, 0.1
193, 0.24, 0.1
194, 0.19, 0.1
195, 0.19, 0.1
196, 0.20, 0.1
197, 0.25, 0.1
198, 0.26, 0.1
199, 0.18, 0.1
200, 0.18, 0.1
201, 0.20, 0.1
202, 0.18, 0.1
203, 0.27, 0.1
204, 0.18, 0.1
205, 0.24, 0.1
206, 0.23, 0.1
207, 0.22, 0.1
208, 0.25, 0.1
209, 0.22, 0.1
210, 0.24, 0.1
211, 0.24, 0.1
212, 0.19, 0.1
213, 0.22, 0.1
214, 0.23, 0.1
215, 0.23, 0.1
216, 0.19, 0.1
217, 0.20, 0.1
218, 0.20, 0.1
219, 0.18, 0.1
220, 0.18, 0.1
221, 0.19, 0.1
222, 0.19, 0.1
223, 0.19, 0.1
224, 0.19, 0.1
225, 0.16, 0.1
226, 0.17, 0.1
227, 0.16, 0.1
228, 0.16, 0.1
229, 0.17, 0.1
230, 0.17, 0.1
231, 0.16, 0.1
232, 0.16, 0.1
233, 0.16, 0.1
234, 0.19, 0.1
235, 0.16, 0.1
236, 0.16, 0.1
237, 0.18, 0.1
238, 0.17, 0.1
239, 0.17, 0.1
240, 0.17, 0.1
241, 0.17, 0.1
242, 0.17, 0.1
243, 0.18, 0.1
244, 0.17, 0.1
245, 0.15, 0.1
246, 0.15, 0.1
247, 0.16, 0.1
248, 0.16, 0.1
249, 0.17, 0.1
250, 0.15, 0.1
251, 0.16, 0.1
252, 0.14, 0.1
253, 0.14, 0.1
254, 0.15, 0.1
255, 0.16, 0.1
256, 0.15, 0.1
257, 0.15, 0.1
258, 0.15, 0.1
259, 0.14, 0.1
260, 0.15, 0.1
261, 0.15, 0.1
262, 0.16, 0.1
263, 0.15, 0.1
264, 0.13, 0.1
265, 0.16, 0.1
266, 0.17, 0.1
267, 0.16, 0.1
268, 0.14, 0.1
269, 0.16, 0.1
270, 0.15, 0.1
271, 0.15, 0.1
272, 0.15, 0.1
273, 0.16, 0.1
274, 0.16, 0.1
275, 0.16, 0.1
276, 0.15, 0.1
277, 0.16, 0.1
278, 0.16, 0.1
279, 0.17, 0.1
280, 0.18, 0.1
281, 0.16, 0.1
282, 0.16, 0.1
283, 0.15, 0.1
284, 0.15, 0.1
285, 0.16, 0.1
286, 0.15, 0.1
287, 0.16, 0.1
288, 0.16, 0.1
289, 0.16, 0.1
290, 0.16, 0.1
291, 0.21, 0.1
292, 0.18, 0.1
293, 0.16, 0.1
294, 0.16, 0.1
295, 0.17, 0.1
296, 0.18, 0.1
297, 0.18, 0.1
298, 0.16, 0.1
299, 0.16, 0.1
300, 0.18, 0.1
301, 0.18, 0.1
302, 0.17, 0.1
303, 0.17, 0.1
304, 0.16, 0.1
305, 0.16, 0.1
306, 0.15, 0.1
307, 0.18, 0.1
308, 0.17, 0.1
309, 0.18, 0.1
310, 0.16, 0.1
311, 0.19, 0.1
312, 0.17, 0.1
313, 0.16, 0.1
314, 0.14, 0.1
315, 0.15, 0.1
316, 0.16, 0.1
317, 0.16, 0.1
318, 0.16, 0.1
319, 0.24, 0.1
320, 0.24, 0.1
321, 0.24, 0.1
322, 0.23, 0.1
323, 0.14, 0.1
324, 0.15, 0.1
325, 0.14, 0.1
326, 0.14, 0.1
327, 0.14, 0.1
328, 0.15, 0.1
329, 0.14, 0.1
330, 0.14, 0.1
331, 0.13, 0.1
332, 0.15, 0.1
333, 0.14, 0.1
334, 0.15, 0.1
335, 0.14, 0.1
336, 0.14, 0.1
337, 0.13, 0.1
338, 0.14, 0.1
339, 0.14, 0.1
340, 0.15, 0.1
341, 0.16, 0.1
342, 0.14, 0.1
343, 0.14, 0.1
344, 0.14, 0.1
345, 0.14, 0.1
346, 0.14, 0.1
347, 0.14, 0.1
348, 0.14, 0.1
349, 0.16, 0.1
350, 0.15, 0.1
351, 0.16, 0.1
352, 0.14, 0.1
353, 0.13, 0.1
354, 0.14, 0.1
355, 0.14, 0.1
356, 0.13, 0.1
357, 0.13, 0.1
358, 0.13, 0.1
359, 0.13, 0.1
360, 0.16, 0.1
361, 0.14, 0.1
362, 0.12, 0.1
363, 0.16, 0.1
364, 0.16, 0.1
365, 0.14, 0.1
366, 0.15, 0.1
367, 0.14, 0.1
368, 0.15, 0.1
369, 0.13, 0.1
370, 0.14, 0.1
371, 0.14, 0.1
372, 0.14, 0.1
373, 0.14, 0.1
374, 0.13, 0.1
375, 0.15, 0.1
376, 0.16, 0.1
377, 0.14, 0.1
378, 0.13, 0.1
379, 0.14, 0.1
380, 0.14, 0.1
381, 0.14, 0.1
382, 0.12, 0.1
383, 0.13, 0.1
384, 0.15, 0.1
385, 0.13, 0.1
386, 0.12, 0.1
387, 0.12, 0.1
388, 0.14, 0.1
389, 0.13, 0.1
390, 0.13, 0.1
391, 0.14, 0.1
392, 0.13, 0.1
393, 0.12, 0.1
394, 0.14, 0.1
395, 0.15, 0.1
396, 0.14, 0.1
397, 0.13, 0.1
398, 0.12, 0.1
399, 0.13, 0.1
400, 0.13, 0.1
401, 0.15, 0.1
402, 0.14, 0.1
403, 0.13, 0.1
404, 0.13, 0.1
405, 0.14, 0.1
406, 0.13, 0.1
407, 0.14, 0.1
408, 0.14, 0.1
409, 0.14, 0.1
410, 0.14, 0.1
411, 0.14, 0.1
412, 0.14, 0.1
413, 0.14, 0.1
414, 0.14, 0.1
415, 0.14, 0.1
416, 0.14, 0.1
417, 0.16, 0.1
418, 0.15, 0.1
419, 0.14, 0.1
420, 0.14, 0.1
421, 0.14, 0.1
422, 0.14, 0.1
423, 0.13, 0.1
424, 0.15, 0.1
425, 0.15, 0.1
426, 0.13, 0.1
427, 0.13, 0.1
428, 0.14, 0.1
429, 0.12, 0.1
430, 0.14, 0.1
431, 0.14, 0.1
432, 0.14, 0.1
433, 0.14, 0.1
434, 0.13, 0.1
435, 0.14, 0.1
436, 0.15, 0.1
437, 0.15, 0.1
438, 0.15, 0.1
439, 0.14, 0.1
440, 0.15, 0.1
441, 0.15, 0.1
442, 0.14, 0.1
443, 0.13, 0.1
444, 0.14, 0.1
445, 0.13, 0.1
446, 0.15, 0.1
447, 0.13, 0.1
448, 0.14, 0.1
449, 0.13, 0.1
450, 0.14, 0.1
451, 0.12, 0.1
452, 0.13, 0.1
453, 0.14, 0.1
454, 0.13, 0.1
455, 0.12, 0.1
456, 0.12, 0.1
457, 0.14, 0.1
458, 0.13, 0.1
459, 0.14, 0.1
460, 0.13, 0.1
461, 0.13, 0.1
462, 0.13, 0.1
463, 0.13, 0.1
464, 0.14, 0.1
465, 0.13, 0.1
466, 0.14, 0.1
467, 0.14, 0.1
468, 0.15, 0.1
469, 0.13, 0.1
470, 0.13, 0.1
471, 0.14, 0.1
472, 0.14, 0.1
473, 0.12, 0.1
474, 0.14, 0.1
475, 0.14, 0.1
476, 0.13, 0.1
477, 0.14, 0.1
478, 0.11, 0.1
479, 0.12, 0.1
480, 0.13, 0.1
481, 0.13, 0.1
482, 0.13, 0.1
483, 0.14, 0.1
484, 0.12, 0.1
485, 0.13, 0.1
486, 0.13, 0.1
487, 0.14, 0.1
488, 0.13, 0.1
489, 0.14, 0.1
490, 0.12, 0.1
491, 0.14, 0.1
492, 0.12, 0.1
493, 0.14, 0.1
494, 0.13, 0.1
495, 0.13, 0.1
496, 0.14, 0.1
497, 0.12, 0.1
498, 0.12, 0.1
499, 0.12, 0.1
500, 0.13, 0.1
501, 0.13, 0.1
502, 0.13, 0.1
503, 0.13, 0.1
504, 0.14, 0.1
505, 0.13, 0.1
506, 0.12, 0.1
507, 0.14, 0.1
508, 0.11, 0.1
509, 0.14, 0.1
510, 0.14, 0.1
511, 0.14, 0.1
512, 0.14, 0.1
513, 0.14, 0.1
514, 0.14, 0.1
515, 0.14, 0.1
516, 0.13, 0.1
517, 0.13, 0.1
518, 0.12, 0.1
519, 0.13, 0.1
520, 0.14, 0.1
521, 0.14, 0.1
522, 0.14, 0.1
523, 0.13, 0.1
524, 0.12, 0.1
525, 0.13, 0.1
526, 0.12, 0.1
527, 0.13, 0.1
528, 0.13, 0.1
529, 0.12, 0.1
530, 0.12, 0.1
531, 0.12, 0.1
532, 0.13, 0.1
533, 0.13, 0.1
534, 0.11, 0.1
535, 0.12, 0.1
536, 0.12, 0.1
537, 0.11, 0.1
538, 0.13, 0.1
539, 0.12, 0.1
540, 0.12, 0.1
541, 0.12, 0.1
542, 0.12, 0.1
543, 0.12, 0.1
544, 0.12, 0.1
545, 0.12, 0.1
546, 0.12, 0.1
547, 0.12, 0.1
548, 0.12, 0.1
549, 0.12, 0.1
550, 0.14, 0.1
551, 0.13, 0.1
552, 0.12, 0.1
553, 0.14, 0.1
554, 0.14, 0.1
555, 0.12, 0.1
556, 0.13, 0.1
557, 0.14, 0.1
558, 0.12, 0.1
559, 0.14, 0.1
560, 0.11, 0.1
561, 0.12, 0.1
562, 0.12, 0.1
563, 0.12, 0.1
564, 0.13, 0.1
565, 0.12, 0.1
566, 0.12, 0.1
567, 0.14, 0.1
568, 0.13, 0.1
569, 0.12, 0.1
570, 0.12, 0.1
571, 0.14, 0.1
572, 0.12, 0.1
573, 0.12, 0.1
574, 0.12, 0.1
575, 0.13, 0.1
576, 0.13, 0.1
577, 0.12, 0.1
578, 0.13, 0.1
579, 0.12, 0.1
580, 0.13, 0.1
581, 0.12, 0.1
582, 0.13, 0.1
583, 0.13, 0.1
584, 0.13, 0.1
585, 0.13, 0.1
586, 0.12, 0.1
587, 0.13, 0.1
588, 0.12, 0.1
589, 0.13, 0.1
590, 0.14, 0.1
591, 0.13, 0.1
592, 0.13, 0.1
593, 0.13, 0.1
594, 0.12, 0.1
595, 0.13, 0.1
596, 0.13, 0.1
597, 0.13, 0.1
598, 0.14, 0.1
599, 0.12, 0.1
600, 0.13, 0.1
601, 0.13, 0.1
602, 0.14, 0.1
603, 0.13, 0.1
604, 0.13, 0.1
605, 0.13, 0.1
606, 0.12, 0.1
607, 0.13, 0.1
608, 0.14, 0.1
609, 0.14, 0.1
610, 0.19, 0.1
611, 0.14, 0.1
612, 0.13, 0.1
613, 0.13, 0.1
614, 0.14, 0.1
615, 0.13, 0.1
616, 0.13, 0.1
617, 0.20, 0.1
618, 0.13, 0.1
619, 0.19, 0.1
620, 0.18, 0.1
621, 0.19, 0.1
622, 0.19, 0.1
623, 0.19, 0.1
624, 0.18, 0.1
625, 0.20, 0.1
626, 0.20, 0.1
627, 0.19, 0.1
628, 0.19, 0.1
629, 0.18, 0.1
630, 0.12, 0.1
631, 0.19, 0.1
632, 0.12, 0.1
633, 0.13, 0.1
634, 0.12, 0.1
635, 0.13, 0.1
636, 0.12, 0.1
637, 0.12, 0.1
638, 0.12, 0.1
639, 0.12, 0.1
640, 0.12, 0.1
641, 0.13, 0.1
642, 0.13, 0.1
643, 0.12, 0.1
644, 0.12, 0.1
645, 0.12, 0.1
646, 0.12, 0.1
647, 0.12, 0.1
648, 0.12, 0.1
649, 0.12, 0.1
650, 0.12, 0.1
651, 0.13, 0.1
652, 0.13, 0.1
653, 0.12, 0.1
654, 0.12, 0.1
655, 0.13, 0.1
656, 0.12, 0.1
657, 0.12, 0.1
658, 0.12, 0.1
659, 0.12, 0.1
660, 0.12, 0.1
661, 0.12, 0.1
662, 0.12, 0.1
663, 0.13, 0.1
664, 0.11, 0.1
665, 0.11, 0.1
666, 0.13, 0.1
667, 0.12, 0.1
668, 0.12, 0.1
669, 0.14, 0.1
670, 0.12, 0.1
671, 0.11, 0.1
672, 0.13, 0.1
673, 0.12, 0.1
674, 0.12, 0.1
675, 0.11, 0.1
676, 0.12, 0.1
677, 0.12, 0.1
678, 0.10, 0.1
679, 0.12, 0.1
680, 0.10, 0.1
681, 0.10, 0.1
682, 0.12, 0.1
683, 0.12, 0.1
684, 0.11, 0.1
685, 0.11, 0.1
686, 0.12, 0.1
687, 0.12, 0.1
688, 0.11, 0.1
689, 0.11, 0.1
690, 0.10, 0.1
691, 0.12, 0.1
692, 0.12, 0.1
693, 0.13, 0.1
694, 0.12, 0.1
695, 0.11, 0.1
696, 0.12, 0.1
697, 0.12, 0.1
698, 0.11, 0.1
699, 0.11, 0.1
700, 0.12, 0.1
701, 0.12, 0.1
702, 0.12, 0.1
703, 0.12, 0.1
704, 0.11, 0.1
705, 0.12, 0.1
706, 0.12, 0.1
707, 0.12, 0.1
708, 0.12, 0.1
709, 0.12, 0.1
710, 0.12, 0.1
711, 0.12, 0.1
712, 0.12, 0.1
713, 0.12, 0.1
714, 0.12, 0.1
715, 0.12, 0.1
716, 0.12, 0.1
717, 0.12, 0.1
718, 0.11, 0.1
719, 0.12, 0.1
720, 0.12, 0.1
721, 0.12, 0.1
722, 0.12, 0.1
723, 0.11, 0.1
724, 0.12, 0.1
725, 0.11, 0.1
726, 0.11, 0.1
727, 0.11, 0.1
728, 0.11, 0.1
729, 0.10, 0.1
730, 0.10, 0.1
731, 0.10, 0.1
732, 0.10, 0.1
733, 0.10, 0.1
734, 0.10, 0.1
735, 0.10, 0.1
736, 0.10, 0.1
737, 0.11, 0.1
738, 0.11, 0.1
739, 0.11, 0.1
740, 0.10, 0.1
741, 0.10, 0.1
742, 0.10, 0.1
743, 0.10, 0.1
744, 0.10, 0.1
745, 0.11, 0.1
746, 0.11, 0.1
747, 0.11, 0.1
748, 0.11, 0.1
749, 0.11, 0.1
750, 0.10, 0.1
751, 0.10, 0.1
752, 0.11, 0.1
753, 0.11, 0.1
754, 0.11, 0.1
755, 0.10, 0.1
756, 0.10, 0.1
757, 0.11, 0.1
758, 0.10, 0.1
759, 0.11, 0.1
760, 0.11, 0.1
761, 0.10, 0.1
762, 0.10, 0.1
763, 0.11, 0.1
764, 0.11, 0.1
765, 0.11, 0.1
766, 0.10, 0.1
767, 0.10, 0.1
768, 0.11, 0.1
769, 0.11, 0.1
770, 0.11, 0.1
771, 0.11, 0.1
772, 0.11, 0.1
773, 0.12, 0.1
774, 0.10, 0.1
775, 0.10, 0.1
776, 0.10, 0.1
777, 0.12, 0.1
778, 0.11, 0.1
779, 0.10, 0.1
780, 0.11, 0.1
781, 0.11, 0.1
782, 0.10, 0.1
783, 0.11, 0.1
784, 0.11, 0.1
785, 0.10, 0.1
786, 0.12, 0.1
787, 0.11, 0.1
788, 0.10, 0.1
789, 0.10, 0.1
790, 0.10, 0.1
791, 0.11, 0.1
792, 0.10, 0.1
793, 0.12, 0.1
794, 0.10, 0.1
795, 0.11, 0.1
796, 0.11, 0.1
797, 0.10, 0.1
798, 0.11, 0.1
799, 0.11, 0.1
800, 0.10, 0.1
801, 0.10, 0.1
802, 0.10, 0.1
803, 0.10, 0.1
804, 0.11, 0.1
805, 0.11, 0.1
806, 0.11, 0.1
807, 0.10, 0.1
808, 0.12, 0.1
809, 0.11, 0.1
810, 0.11, 0.1
811, 0.10, 0.1
812, 0.11, 0.1
813, 0.11, 0.1
814, 0.11, 0.1
815, 0.11, 0.1
816, 0.12, 0.1
817, 0.10, 0.1
818, 0.10, 0.1
819, 0.11, 0.1
820, 0.11, 0.1
821, 0.10, 0.1
822, 0.11, 0.1
823, 0.10, 0.1
824, 0.11, 0.1
825, 0.10, 0.1
826, 0.10, 0.1
827, 0.10, 0.1
828, 0.10, 0.1
829, 0.11, 0.1
830, 0.11, 0.1
831, 0.10, 0.1
832, 0.10, 0.1
833, 0.11, 0.1
834, 0.11, 0.1
835, 0.10, 0.1
836, 0.12, 0.1
837, 0.11, 0.1
838, 0.11, 0.1
839, 0.10, 0.1
840, 0.11, 0.1
841, 0.11, 0.1
842, 0.10, 0.1
843, 0.11, 0.1
844, 0.12, 0.1
845, 0.12, 0.1
846, 0.11, 0.1
847, 0.12, 0.1
848, 0.11, 0.1
849, 0.11, 0.1
850, 0.12, 0.1
851, 0.12, 0.1
852, 0.11, 0.1
853, 0.12, 0.1
854, 0.12, 0.1
855, 0.12, 0.1
856, 0.12, 0.1
857, 0.11, 0.1
858, 0.12, 0.1
859, 0.12, 0.1
860, 0.11, 0.1
861, 0.12, 0.1
862, 0.12, 0.1
863, 0.12, 0.1
864, 0.12, 0.1
865, 0.12, 0.1
866, 0.11, 0.1
867, 0.11, 0.1
868, 0.10, 0.1
869, 0.11, 0.1
870, 0.12, 0.1
871, 0.11, 0.1
872, 0.11, 0.1
873, 0.11, 0.1
874, 0.12, 0.1
875, 0.12, 0.1
876, 0.10, 0.1
877, 0.12, 0.1
878, 0.11, 0.1
879, 0.11, 0.1
880, 0.11, 0.1
881, 0.10, 0.1
882, 0.12, 0.1
883, 0.11, 0.1
884, 0.12, 0.1
885, 0.13, 0.1
886, 0.12, 0.1
887, 0.12, 0.1
888, 0.12, 0.1
889, 0.12, 0.1
890, 0.12, 0.1
891, 0.12, 0.1
892, 0.12, 0.1
893, 0.11, 0.1
894, 0.12, 0.1
895, 0.12, 0.1
896, 0.12, 0.1
897, 0.13, 0.1
898, 0.14, 0.1
899, 0.13, 0.1
900, 0.13, 0.1
901, 0.12, 0.1
902, 0.12, 0.1
903, 0.12, 0.1
904, 0.12, 0.1
905, 0.12, 0.1
906, 0.11, 0.1
907, 0.12, 0.1
908, 0.11, 0.1
909, 0.12, 0.1
910, 0.12, 0.1
911, 0.12, 0.1
912, 0.12, 0.1
913, 0.12, 0.1
914, 0.12, 0.1
915, 0.12, 0.1
916, 0.12, 0.1
917, 0.10, 0.1
918, 0.12, 0.1
919, 0.11, 0.1
920, 0.11, 0.1
921, 0.10, 0.1
922, 0.11, 0.1
923, 0.10, 0.1
924, 0.12, 0.1
925, 0.11, 0.1
926, 0.12, 0.1
927, 0.11, 0.1
928, 0.11, 0.1
929, 0.11, 0.1
930, 0.13, 0.1
931, 0.12, 0.1
932, 0.12, 0.1
933, 0.12, 0.1
934, 0.12, 0.1
935, 0.10, 0.1
936, 0.11, 0.1
937, 0.11, 0.1
938, 0.12, 0.1
939, 0.12, 0.1
940, 0.12, 0.1
941, 0.11, 0.1
942, 0.13, 0.1
943, 0.12, 0.1
944, 0.12, 0.1
945, 0.12, 0.1
946, 0.11, 0.1
947, 0.12, 0.1
948, 0.11, 0.1
949, 0.10, 0.1
950, 0.12, 0.1
951, 0.12, 0.1
952, 0.12, 0.1
953, 0.12, 0.1
954, 0.12, 0.1
955, 0.12, 0.1
956, 0.12, 0.1
957, 0.12, 0.1
958, 0.12, 0.1
959, 0.12, 0.1
960, 0.12, 0.1
961, 0.13, 0.1
962, 0.13, 0.1
963, 0.12, 0.1
964, 0.11, 0.1
965, 0.11, 0.1
966, 0.12, 0.1
967, 0.12, 0.1
968, 0.11, 0.1
969, 0.12, 0.1
970, 0.12, 0.1
971, 0.11, 0.1
972, 0.12, 0.1
973, 0.12, 0.1
974, 0.12, 0.1
975, 0.12, 0.1
976, 0.12, 0.1
977, 0.12, 0.1
978, 0.14, 0.1
979, 0.12, 0.1
980, 0.12, 0.1
981, 0.11, 0.1
982, 0.11, 0.1
983, 0.12, 0.1
984, 0.12, 0.1
985, 0.13, 0.1
986, 0.12, 0.1
987, 0.12, 0.1
988, 0.13, 0.1
989, 0.11, 0.1
990, 0.12, 0.1
991, 0.10, 0.1
992, 0.12, 0.1
993, 0.12, 0.1
994, 0.12, 0.1
995, 0.12, 0.1
996, 0.12, 0.1
997, 0.12, 0.1
998, 0.11, 0.1
999, 0.11, 0.1
1000, 0.12, 0.1
1001, 0.12, 0.1
1002, 0.13, 0.1
1003, 0.11, 0.1
1004, 0.11, 0.1
1005, 0.12, 0.1
1006, 0.11, 0.1
1007, 0.12, 0.1
1008, 0.12, 0.1
1009, 0.12, 0.1
1010, 0.13, 0.1
1011, 0.12, 0.1
1012, 0.12, 0.1
1013, 0.13, 0.1
1014, 0.12, 0.1
1015, 0.12, 0.1
1016, 0.12, 0.1
1017, 0.12, 0.1
1018, 0.12, 0.1
1019, 0.11, 0.1
1020, 0.12, 0.1
1021, 0.12, 0.1
1022, 0.14, 0.1
1023, 0.12, 0.1
1024, 0.13, 0.1
1025, 0.12, 0.1
1026, 0.13, 0.1
1027, 0.12, 0.1
1028, 0.12, 0.1
1029, 0.11, 0.1
1030, 0.12, 0.1
1031, 0.12, 0.1
1032, 0.13, 0.1
1033, 0.12, 0.1
1034, 0.12, 0.1
1035, 0.13, 0.1
1036, 0.13, 0.1
1037, 0.11, 0.1
1038, 0.12, 0.1
1039, 0.12, 0.1
1040, 0.10, 0.1
1041, 0.12, 0.1
1042, 0.12, 0.1
1043, 0.12, 0.1
1044, 0.12, 0.1
1045, 0.12, 0.1
1046, 0.13, 0.1
1047, 0.12, 0.1
1048, 0.11, 0.1
1049, 0.13, 0.1
1050, 0.12, 0.1
1051, 0.12, 0.1
1052, 0.11, 0.1
1053, 0.12, 0.1
1054, 0.12, 0.1
1055, 0.12, 0.1
1056, 0.10, 0.1
1057, 0.12, 0.1
1058, 0.11, 0.1
1059, 0.12, 0.1
1060, 0.11, 0.1
1061, 0.11, 0.1
1062, 0.11, 0.1
1063, 0.11, 0.1
1064, 0.11, 0.1
1065, 0.11, 0.1
1066, 0.11, 0.1
1067, 0.11, 0.1
1068, 0.12, 0.1
1069, 0.12, 0.1
1070, 0.17, 0.1
1071, 0.17, 0.1
1072, 0.17, 0.1
1073, 0.17, 0.1
1074, 0.12, 0.1
1075, 0.11, 0.1
1076, 0.11, 0.1
1077, 0.10, 0.1
1078, 0.11, 0.1
1079, 0.11, 0.1
1080, 0.10, 0.1
1081, 0.11, 0.1
1082, 0.11, 0.1
1083, 0.10, 0.1
1084, 0.12, 0.1
1085, 0.12, 0.1
1086, 0.12, 0.1
1087, 0.12, 0.1
1088, 0.11, 0.1
1089, 0.11, 0.1
1090, 0.11, 0.1
1091, 0.11, 0.1
1092, 0.10, 0.1
1093, 0.11, 0.1
1094, 0.11, 0.1
1095, 0.12, 0.1
1096, 0.10, 0.1
1097, 0.10, 0.1
1098, 0.11, 0.1
1099, 0.11, 0.1
1100, 0.12, 0.1
1101, 0.12, 0.1
1102, 0.10, 0.1
1103, 0.11, 0.1
1104, 0.10, 0.1
1105, 0.11, 0.1
1106, 0.12, 0.1
1107, 0.11, 0.1
1108, 0.10, 0.1
1109, 0.12, 0.1
1110, 0.12, 0.1
1111, 0.11, 0.1
1112, 0.10, 0.1
1113, 0.11, 0.1
1114, 0.10, 0.1
1115, 0.10, 0.1
1116, 0.11, 0.1
1117, 0.11, 0.1
1118, 0.10, 0.1
1119, 0.11, 0.1
1120, 0.10, 0.1
1121, 0.09, 0.1
1122, 0.10, 0.1
1123, 0.10, 0.1
1124, 0.10, 0.1
1125, 0.11, 0.1
1126, 0.11, 0.1
1127, 0.10, 0.1
1128, 0.10, 0.1
1129, 0.12, 0.1
1130, 0.10, 0.1
1131, 0.10, 0.1
1132, 0.10, 0.1
1133, 0.11, 0.1
1134, 0.11, 0.1
1135, 0.11, 0.1
1136, 0.11, 0.1
1137, 0.11, 0.1
1138, 0.10, 0.1
1139, 0.11, 0.1
1140, 0.11, 0.1
1141, 0.11, 0.1
1142, 0.11, 0.1
1143, 0.12, 0.1
1144, 0.11, 0.1
1145, 0.12, 0.1
1146, 0.12, 0.1
1147, 0.12, 0.1
1148, 0.12, 0.1
1149, 0.12, 0.1
1150, 0.12, 0.1
1151, 0.10, 0.1
1152, 0.13, 0.1
1153, 0.11, 0.1
1154, 0.12, 0.1
1155, 0.12, 0.1
1156, 0.12, 0.1
1157, 0.12, 0.1
1158, 0.11, 0.1
1159, 0.11, 0.1
1160, 0.12, 0.1
1161, 0.12, 0.1
1162, 0.10, 0.1
1163, 0.11, 0.1
1164, 0.11, 0.1
1165, 0.11, 0.1
1166, 0.11, 0.1
1167, 0.12, 0.1
1168, 0.12, 0.1
1169, 0.13, 0.1
1170, 0.12, 0.1
1171, 0.12, 0.1
1172, 0.11, 0.1
1173, 0.12, 0.1
1174, 0.12, 0.1
1175, 0.11, 0.1
1176, 0.12, 0.1
1177, 0.12, 0.1
1178, 0.12, 0.1
1179, 0.12, 0.1
1180, 0.12, 0.1
1181, 0.12, 0.1
1182, 0.12, 0.1
1183, 0.12, 0.1
1184, 0.11, 0.1
1185, 0.12, 0.1
1186, 0.11, 0.1
1187, 0.11, 0.1
1188, 0.12, 0.1
1189, 0.11, 0.1
1190, 0.11, 0.1
1191, 0.12, 0.1
1192, 0.11, 0.1
1193, 0.12, 0.1
1194, 0.11, 0.1
1195, 0.11, 0.1
1196, 0.11, 0.1
1197, 0.12, 0.1
1198, 0.10, 0.1
1199, 0.11, 0.1
1200, 0.11, 0.1
1201, 0.11, 0.1
1202, 0.11, 0.1
1203, 0.10, 0.1
1204, 0.12, 0.1
1205, 0.12, 0.1
1206, 0.11, 0.1
1207, 0.12, 0.1
1208, 0.12, 0.1
1209, 0.11, 0.1
1210, 0.12, 0.1
1211, 0.11, 0.1
1212, 0.12, 0.1
1213, 0.12, 0.1
1214, 0.12, 0.1
1215, 0.12, 0.1
1216, 0.12, 0.1
1217, 0.11, 0.1
1218, 0.11, 0.1
1219, 0.11, 0.1
1220, 0.11, 0.1
1221, 0.12, 0.1
1222, 0.11, 0.1
1223, 0.12, 0.1
1224, 0.12, 0.1
1225, 0.12, 0.1
1226, 0.10, 0.1
1227, 0.12, 0.1
1228, 0.12, 0.1
1229, 0.12, 0.1
1230, 0.11, 0.1
1231, 0.11, 0.1
1232, 0.12, 0.1
1233, 0.12, 0.1
1234, 0.11, 0.1
1235, 0.11, 0.1
1236, 0.11, 0.1
1237, 0.11, 0.1
1238, 0.12, 0.1
1239, 0.11, 0.1
1240, 0.11, 0.1
1241, 0.12, 0.1
1242, 0.11, 0.1
1243, 0.11, 0.1
1244, 0.11, 0.1
1245, 0.11, 0.1
1246, 0.12, 0.1
1247, 0.12, 0.1
1248, 0.12, 0.1
1249, 0.12, 0.1
1250, 0.11, 0.1
1251, 0.13, 0.1
1252, 0.12, 0.1
1253, 0.12, 0.1
1254, 0.11, 0.1
1255, 0.11, 0.1
1256, 0.11, 0.1
1257, 0.12, 0.1
1258, 0.12, 0.1
1259, 0.12, 0.1
1260, 0.11, 0.1
1261, 0.11, 0.1
1262, 0.13, 0.1
1263, 0.11, 0.1
1264, 0.12, 0.1
1265, 0.12, 0.1
1266, 0.12, 0.1
1267, 0.12, 0.1
1268, 0.12, 0.1
1269, 0.11, 0.1
1270, 0.12, 0.1
1271, 0.12, 0.1
1272, 0.12, 0.1
1273, 0.11, 0.1
1274, 0.13, 0.1
1275, 0.13, 0.1
1276, 0.12, 0.1
1277, 0.12, 0.1
1278, 0.12, 0.1
1279, 0.12, 0.1
1280, 0.13, 0.1
1281, 0.12, 0.1
1282, 0.12, 0.1
1283, 0.12, 0.1
1284, 0.12, 0.1
1285, 0.13, 0.1
1286, 0.11, 0.1
1287, 0.12, 0.1
1288, 0.12, 0.1
1289, 0.12, 0.1
1290, 0.12, 0.1
1291, 0.12, 0.1
1292, 0.11, 0.1
1293, 0.12, 0.1
1294, 0.12, 0.1
1295, 0.12, 0.1
1296, 0.11, 0.1
1297, 0.12, 0.1
1298, 0.12, 0.1
1299, 0.10, 0.1
1300, 0.11, 0.1
1301, 0.12, 0.1
1302, 0.12, 0.1
1303, 0.12, 0.1
1304, 0.14, 0.1
1305, 0.12, 0.1
1306, 0.12, 0.1
1307, 0.13, 0.1
1308, 0.13, 0.1
1309, 0.13, 0.1
1310, 0.12, 0.1
1311, 0.12, 0.1
1312, 0.13, 0.1
1313, 0.12, 0.1
1314, 0.12, 0.1
1315, 0.13, 0.1
1316, 0.13, 0.1
1317, 0.12, 0.1
1318, 0.23, 0.1
1319, 0.11, 0.1
1320, 0.22, 0.1
1321, 0.12, 0.1
1322, 0.22, 0.1
1323, 0.22, 0.1
1324, 0.11, 0.1
1325, 0.11, 0.1
1326, 0.11, 0.1
1327, 0.12, 0.1
1328, 0.12, 0.1
1329, 0.11, 0.1
1330, 0.12, 0.1
1331, 0.12, 0.1
1332, 0.12, 0.1
1333, 0.12, 0.1
1334, 0.11, 0.1
1335, 0.12, 0.1
1336, 0.12, 0.1
1337, 0.12, 0.1
1338, 0.10, 0.1
1339, 0.12, 0.1
1340, 0.12, 0.1
1341, 0.12, 0.1
1342, 0.10, 0.1
1343, 0.12, 0.1
1344, 0.12, 0.1
1345, 0.12, 0.1
1346, 0.12, 0.1
1347, 0.12, 0.1
1348, 0.12, 0.1
1349, 0.11, 0.1
1350, 0.12, 0.1
1351, 0.12, 0.1
1352, 0.12, 0.1
1353, 0.11, 0.1
1354, 0.11, 0.1
1355, 0.12, 0.1
1356, 0.12, 0.1
1357, 0.12, 0.1
1358, 0.11, 0.1
1359, 0.13, 0.1
1360, 0.11, 0.1
1361, 0.10, 0.1
1362, 0.12, 0.1
1363, 0.11, 0.1
1364, 0.11, 0.1
1365, 0.11, 0.1
1366, 0.12, 0.1
1367, 0.11, 0.1
1368, 0.11, 0.1
1369, 0.12, 0.1
1370, 0.12, 0.1
1371, 0.11, 0.1
1372, 0.11, 0.1
1373, 0.11, 0.1
1374, 0.11, 0.1
1375, 0.11, 0.1
1376, 0.12, 0.1
1377, 0.10, 0.1
1378, 0.11, 0.1
1379, 0.10, 0.1
1380, 0.11, 0.1
1381, 0.10, 0.1
1382, 0.11, 0.1
1383, 0.11, 0.1
1384, 0.11, 0.1
1385, 0.11, 0.1
1386, 0.12, 0.1
1387, 0.11, 0.1
1388, 0.10, 0.1
1389, 0.12, 0.1
1390, 0.12, 0.1
1391, 0.10, 0.1
1392, 0.11, 0.1
1393, 0.10, 0.1
1394, 0.11, 0.1
1395, 0.11, 0.1
1396, 0.10, 0.1
1397, 0.11, 0.1
1398, 0.10, 0.1
1399, 0.10, 0.1
1400, 0.11, 0.1
1401, 0.11, 0.1
1402, 0.10, 0.1
1403, 0.11, 0.1
1404, 0.11, 0.1
1405, 0.11, 0.1
1406, 0.10, 0.1
1407, 0.11, 0.1
1408, 0.10, 0.1
1409, 0.10, 0.1
1410, 0.11, 0.1
1411, 0.10, 0.1
1412, 0.11, 0.1
1413, 0.10, 0.1
1414, 0.11, 0.1
1415, 0.11, 0.1
1416, 0.10, 0.1
1417, 0.11, 0.1
1418, 0.10, 0.1
1419, 0.10, 0.1
1420, 0.12, 0.1
1421, 0.11, 0.1
1422, 0.11, 0.1
1423, 0.10, 0.1
1424, 0.11, 0.1
1425, 0.11, 0.1
1426, 0.11, 0.1
1427, 0.10, 0.1
1428, 0.10, 0.1
1429, 0.09, 0.1
1430, 0.10, 0.1
1431, 0.10, 0.1
1432, 0.10, 0.1
1433, 0.10, 0.1
1434, 0.11, 0.1
1435, 0.10, 0.1
1436, 0.10, 0.1
1437, 0.11, 0.1
1438, 0.11, 0.1
1439, 0.10, 0.1
1440, 0.10, 0.1
1441, 0.10, 0.1
1442, 0.11, 0.1
1443, 0.10, 0.1
1444, 0.11, 0.1
1445, 0.11, 0.1
1446, 0.11, 0.1
1447, 0.11, 0.1
1448, 0.11, 0.1
1449, 0.12, 0.1
1450, 0.11, 0.1
1451, 0.11, 0.1
1452, 0.10, 0.1
1453, 0.11, 0.1
1454, 0.12, 0.1
1455, 0.11, 0.1
1456, 0.10, 0.1
1457, 0.10, 0.1
1458, 0.11, 0.1
1459, 0.11, 0.1
1460, 0.11, 0.1
1461, 0.11, 0.1
1462, 0.11, 0.1
1463, 0.11, 0.1
1464, 0.11, 0.1
1465, 0.10, 0.1
1466, 0.10, 0.1
1467, 0.10, 0.1
1468, 0.12, 0.1
1469, 0.11, 0.1
1470, 0.11, 0.1
1471, 0.12, 0.1
1472, 0.11, 0.1
1473, 0.10, 0.1
1474, 0.10, 0.1
1475, 0.10, 0.1
1476, 0.12, 0.1
1477, 0.12, 0.1
1478, 0.12, 0.1
1479, 0.10, 0.1
1480, 0.11, 0.1
1481, 0.10, 0.1
1482, 0.12, 0.1
1483, 0.12, 0.1
1484, 0.13, 0.1
1485, 0.10, 0.1
1486, 0.12, 0.1
1487, 0.12, 0.1
1488, 0.18, 0.1
1489, 0.17, 0.1
1490, 0.14, 0.1
1491, 0.12, 0.1
1492, 0.11, 0.1
1493, 0.12, 0.1
1494, 0.10, 0.1
1495, 0.12, 0.1
1496, 0.12, 0.1
1497, 0.12, 0.1
1498, 0.12, 0.1
1499, 0.11, 0.1
1500, 0.12, 0.1
1501, 0.12, 0.1
1502, 0.12, 0.1
1503, 0.11, 0.1
1504, 0.12, 0.1
1505, 0.12, 0.1
1506, 0.11, 0.1
1507, 0.11, 0.1
1508, 0.12, 0.1
1509, 0.12, 0.1
1510, 0.12, 0.1
1511, 0.11, 0.1
1512, 0.12, 0.1
1513, 0.10, 0.1
1514, 0.11, 0.1
1515, 0.12, 0.1
1516, 0.12, 0.1
1517, 0.12, 0.1
1518, 0.12, 0.1
1519, 0.11, 0.1
1520, 0.11, 0.1
1521, 0.12, 0.1
1522, 0.12, 0.1
1523, 0.12, 0.1
1524, 0.12, 0.1
1525, 0.12, 0.1
1526, 0.11, 0.1
1527, 0.12, 0.1
1528, 0.12, 0.1
1529, 0.12, 0.1
1530, 0.12, 0.1
1531, 0.12, 0.1
1532, 0.11, 0.1
1533, 0.11, 0.1
1534, 0.11, 0.1
1535, 0.10, 0.1
1536, 0.10, 0.1
1537, 0.12, 0.1
1538, 0.11, 0.1
1539, 0.10, 0.1
1540, 0.10, 0.1
1541, 0.10, 0.1
1542, 0.11, 0.1
1543, 0.11, 0.1
1544, 0.11, 0.1
1545, 0.11, 0.1
1546, 0.10, 0.1
1547, 0.10, 0.1
1548, 0.10, 0.1
1549, 0.10, 0.1
1550, 0.10, 0.1
1551, 0.10, 0.1
1552, 0.10, 0.1
1553, 0.10, 0.1
1554, 0.10, 0.1
1555, 0.10, 0.1
1556, 0.11, 0.1
1557, 0.10, 0.1
1558, 0.10, 0.1
1559, 0.11, 0.1
1560, 0.11, 0.1
1561, 0.11, 0.1
1562, 0.10, 0.1
1563, 0.11, 0.1
1564, 0.11, 0.1
1565, 0.11, 0.1
1566, 0.11, 0.1
1567, 0.11, 0.1
1568, 0.11, 0.1
1569, 0.11, 0.1
1570, 0.12, 0.1
1571, 0.11, 0.1
1572, 0.12, 0.1
1573, 0.11, 0.1
1574, 0.12, 0.1
1575, 0.10, 0.1
1576, 0.10, 0.1
1577, 0.12, 0.1
1578, 0.11, 0.1
1579, 0.10, 0.1
1580, 0.10, 0.1
1581, 0.10, 0.1
1582, 0.10, 0.1
1583, 0.10, 0.1
1584, 0.12, 0.1
1585, 0.10, 0.1
1586, 0.10, 0.1
1587, 0.10, 0.1
1588, 0.11, 0.1
1589, 0.12, 0.1
1590, 0.11, 0.1
1591, 0.11, 0.1
1592, 0.10, 0.1
1593, 0.11, 0.1
1594, 0.11, 0.1
1595, 0.11, 0.1
1596, 0.11, 0.1
1597, 0.11, 0.1
1598, 0.11, 0.1
1599, 0.10, 0.1
1600, 0.11, 0.1
1601, 0.11, 0.1
1602, 0.11, 0.1
1603, 0.11, 0.1
1604, 0.12, 0.1
1605, 0.13, 0.1
1606, 0.11, 0.1
1607, 0.11, 0.1
1608, 0.11, 0.1
1609, 0.11, 0.1
1610, 0.12, 0.1
1611, 0.12, 0.1
1612, 0.11, 0.1
1613, 0.11, 0.1
1614, 0.12, 0.1
1615, 0.11, 0.1
1616, 0.11, 0.1
1617, 0.12, 0.1
1618, 0.11, 0.1
1619, 0.13, 0.1
1620, 0.11, 0.1
1621, 0.12, 0.1
1622, 0.12, 0.1
1623, 0.12, 0.1
1624, 0.11, 0.1
1625, 0.11, 0.1
1626, 0.12, 0.1
1627, 0.12, 0.1
1628, 0.12, 0.1
1629, 0.12, 0.1
1630, 0.11, 0.1
1631, 0.11, 0.1
1632, 0.12, 0.1
1633, 0.12, 0.1
1634, 0.12, 0.1
1635, 0.12, 0.1
1636, 0.12, 0.1
1637, 0.11, 0.1
1638, 0.13, 0.1
1639, 0.12, 0.1
1640, 0.12, 0.1
1641, 0.11, 0.1
1642, 0.13, 0.1
1643, 0.13, 0.1
1644, 0.12, 0.1
1645, 0.12, 0.1
1646, 0.12, 0.1
1647, 0.12, 0.1
1648, 0.12, 0.1
1649, 0.12, 0.1
1650, 0.12, 0.1
1651, 0.11, 0.1
1652, 0.12, 0.1
1653, 0.12, 0.1
1654, 0.15, 0.1
1655, 0.14, 0.1
1656, 0.15, 0.1
1657, 0.13, 0.1
1658, 0.15, 0.1
1659, 0.11, 0.1
1660, 0.15, 0.1
1661, 0.12, 0.1
1662, 0.12, 0.1
1663, 0.12, 0.1
1664, 0.12, 0.1
1665, 0.11, 0.1
1666, 0.11, 0.1
1667, 0.12, 0.1
1668, 0.11, 0.1
1669, 0.12, 0.1
1670, 0.11, 0.1
1671, 0.12, 0.1
1672, 0.11, 0.1
1673, 0.11, 0.1
1674, 0.11, 0.1
1675, 0.12, 0.1
1676, 0.11, 0.1
1677, 0.12, 0.1
1678, 0.15, 0.1
1679, 0.11, 0.1
1680, 0.12, 0.1
1681, 0.12, 0.1
1682, 0.11, 0.1
1683, 0.10, 0.1
1684, 0.11, 0.1
1685, 0.12, 0.1
1686, 0.12, 0.1
1687, 0.12, 0.1
1688, 0.11, 0.1
1689, 0.12, 0.1
1690, 0.12, 0.1
1691, 0.12, 0.1
1692, 0.12, 0.1
1693, 0.12, 0.1
1694, 0.11, 0.1
1695, 0.12, 0.1
1696, 0.10, 0.1
1697, 0.11, 0.1
1698, 0.12, 0.1
1699, 0.11, 0.1
1700, 0.12, 0.1
1701, 0.11, 0.1
1702, 0.12, 0.1
1703, 0.12, 0.1
1704, 0.12, 0.1
1705, 0.10, 0.1
1706, 0.13, 0.1
1707, 0.12, 0.1
1708, 0.12, 0.1
1709, 0.11, 0.1
1710, 0.12, 0.1
1711, 0.11, 0.1
1712, 0.11, 0.1
1713, 0.13, 0.1
1714, 0.12, 0.1
1715, 0.11, 0.1
1716, 0.11, 0.1
1717, 0.12, 0.1
1718, 0.12, 0.1
1719, 0.12, 0.1
1720, 0.16, 0.1
1721, 0.17, 0.1
1722, 0.13, 0.1
1723, 0.12, 0.1
1724, 0.12, 0.1
1725, 0.16, 0.1
1726, 0.16, 0.1
1727, 0.17, 0.1
1728, 0.18, 0.1
1729, 0.17, 0.1
1730, 0.16, 0.1
1731, 0.16, 0.1
1732, 0.12, 0.1
1733, 0.12, 0.1
1734, 0.12, 0.1
1735, 0.12, 0.1
1736, 0.12, 0.1
1737, 0.12, 0.1
1738, 0.12, 0.1
1739, 0.16, 0.1
1740, 0.18, 0.1
1741, 0.16, 0.1
1742, 0.11, 0.1
1743, 0.16, 0.1
1744, 0.17, 0.1
1745, 0.12, 0.1
1746, 0.17, 0.1
1747, 0.12, 0.1
1748, 0.12, 0.1
1749, 0.12, 0.1
1750, 0.14, 0.1
1751, 0.12, 0.1
1752, 0.17, 0.1
1753, 0.16, 0.1
1754, 0.16, 0.1
1755, 0.15, 0.1
1756, 0.16, 0.1
1757, 0.16, 0.1
1758, 0.16, 0.1
1759, 0.16, 0.1
1760, 0.12, 0.1
1761, 0.12, 0.1
1762, 0.16, 0.1
1763, 0.16, 0.1
1764, 0.12, 0.1
1765, 0.12, 0.1
1766, 0.17, 0.1
1767, 0.12, 0.1
1768, 0.12, 0.1
1769, 0.12, 0.1
1770, 0.13, 0.1
1771, 0.12, 0.1
1772, 0.12, 0.1
1773, 0.13, 0.1
1774, 0.13, 0.1
1775, 0.13, 0.1
1776, 0.12, 0.1
1777, 0.13, 0.1
1778, 0.12, 0.1
1779, 0.13, 0.1
1780, 0.13, 0.1
1781, 0.13, 0.1
1782, 0.13, 0.1
1783, 0.12, 0.1
1784, 0.12, 0.1
1785, 0.12, 0.1
1786, 0.13, 0.1
1787, 0.12, 0.1
1788, 0.12, 0.1
1789, 0.12, 0.1
1790, 0.12, 0.1
1791, 0.12, 0.1
1792, 0.12, 0.1
1793, 0.12, 0.1
1794, 0.12, 0.1
1795, 0.14, 0.1
1796, 0.12, 0.1
1797, 0.12, 0.1
1798, 0.12, 0.1
1799, 0.12, 0.1
1800, 0.12, 0.1

==> csv/mnist_diff/MNIST_full_fid.csv <==
,w = 0,w = 0.25,w = 0.5,w = 1
1,0.836782714760602,0.836782714760602,0.836782714760602,0.836782714760602
2,2.55916799259103,1.19861753075361,1.96838843430214,7.26820935693013
3,23.4014671319246,4.53481411102371,3.17984014366198,6.94616367822232
4,50.4909143076977,9.88696178280475,7.09001845873013,28.2508502186447
5,81.7400577700823,12.6462999306391,13.5795688336107,46.1064410482538
6,115.11532131307,14.3298847860804,22.0594378163037,56.1713055448925
7,135.647115809087,16.5649886554249,29.8980616604499,64.827993763867
8,174.150884385094,20.6309628919669,36.6815145132516,71.280248035451
9,200.529856194704,25.255674791438,43.9456968870522,75.7519763733533
10,233.552603123857,29.5347564542828,51.5221559090151,77.6040283073467


==> csv/mnist_diff/MNIST_full_precision.csv <==
,w = 0,w = 0.25,w = 0.5,w = 1
1,0.927733333333333,0.927733333333333,0.927733333333333,0.927733333333333
2,0.8978,0.922966666666667,0.935316666666667,0.9494
3,0.83825,0.881733333333333,0.911916666666667,0.924933333333333
4,0.802266666666667,0.885266666666667,0.92845,0.94895
5,0.775516666666667,0.893483333333333,0.9326,0.949783333333333
6,0.745833333333333,0.9013,0.9333,0.937783333333333
7,0.729533333333333,0.914016666666667,0.928966666666667,0.927283333333333
8,0.700816666666667,0.91085,0.930066666666667,0.912
9,0.677483333333333,0.9129,0.9284,0.899933333333333
10,0.6525,0.904716666666667,0.93275,0.883183333333333


==> csv/mnist_diff/MNIST_full_recall.csv <==
,w = 0,w = 0.25,w = 0.5,w = 1
1,0.955733333333333,0.955733333333333,0.955733333333333,0.955733333333333
2,0.94335,0.928783333333333,0.907316666666667,0.847466666666667
3,0.882966666666667,0.864016666666667,0.807316666666667,0.7507
4,0.817266666666667,0.747116666666667,0.631833333333333,0.399466666666667
5,0.7273,0.60755,0.409733333333333,0.1332
6,0.64765,0.48585,0.20535,0.02905
7,0.584466666666667,0.363266666666667,0.0856833333333333,0.00663333333333333
8,0.488533333333333,0.22915,0.0384833333333333,0.002
9,0.41755,0.151116666666667,0.0188333333333333,0.001
10,0.322516666666667,0.0941333333333333,0.0361666666666667,0.000116666666666667


==> csv/mnist_diff/MNIST_mix_fid.csv <==
,w = 0,w = 0.25,w = 0.5,w = 1
1,0.695881339373045,0.695881339373045,0.695881339373045,0.695881339373045
2,1.54835503213371,0.847399599743312,1.10113198394242,2.23247748752283
3,1.42403720614811,0.960009594421535,1.80974703489051,4.08152051507614
4,1.99925632648888,1.07366281383702,2.38921524512966,5.85272965298282
5,2.18183259849138,1.19860497412219,2.79835038668148,6.90329073140447


==> csv/mnist_diff/MNIST_mix_fid2.csv <==
1.000000000000000000e+00,6.958813393730451935e-01,6.958813393730451935e-01,6.958813393730451935e-01,6.958813393730451935e-01
2.000000000000000000e+00,1.434625793407121819e+00,7.361518657030501345e-01,1.030158209602177521e+00,2.175965053390882531e+00
3.000000000000000000e+00,1.330812006481210119e+00,8.569186892821107904e-01,1.738068936323315938e+00,4.030417211239409880e+00
4.000000000000000000e+00,1.872032307469225998e+00,9.561257321536231757e-01,2.323592236165950453e+00,5.824101910178796970e+00
5.000000000000000000e+00,2.060372771433094385e+00,1.069578599067426694e+00,2.732150810132907282e+00,6.891957395984491086e+00
6.000000000000000000e+00,2.203135346961062169e+00,1.095801034492296822e+00,2.892767070528179829e+00,7.409888990369154271e+00
7.000000000000000000e+00,2.307026260465136147e+00,1.207565846615125338e+00,3.323006941758649191e+00,8.540557374020181669e+00
8.000000000000000000e+00,2.672777134104308061e+00,1.317205379636561702e+00,3.568984247559001233e+00,8.610317111758376996e+00
9.000000000000000000e+00,2.773890028673349661e+00,1.404699262007852667e+00,3.642749566535030681e+00,8.901724413914962497e+00
1.000000000000000000e+01,3.250449716072807860e+00,1.445342762282052718e+00,3.960371489592716898e+00,9.389963172539182779e+00


==> csv/mnist_diff/MNIST_mix_precision.csv <==
,w = 0,w = 0.25,w = 0.5,w = 1
1,0.919583333333333,0.919583333333333,0.919583333333333,0.919583333333333
2,0.916066666666667,0.928966666666667,0.93675,0.94415
3,0.916366666666667,0.932333333333333,0.942766666666667,0.9501
4,0.91385,0.934266666666667,0.945216666666667,0.95275
5,0.914483333333333,0.936683333333333,0.94905,0.95605


==> csv/mnist_diff/MNIST_mix_precision2.csv <==
1.000000000000000000e+00,9.195833333333333082e-01,9.195833333333333082e-01,9.195833333333333082e-01,9.195833333333333082e-01
2.000000000000000000e+00,9.163833333333333275e-01,9.291000000000000369e-01,9.374833333333333352e-01,9.445333333333333359e-01
3.000000000000000000e+00,9.165166666666666462e-01,9.327666666666666329e-01,9.431500000000000439e-01,9.504833333333333467e-01
4.000000000000000000e+00,9.140833333333333588e-01,9.350166666666667181e-01,9.460833333333333872e-01,9.530666666666666176e-01
5.000000000000000000e+00,9.148166666666666114e-01,9.376499999999999835e-01,9.493500000000000272e-01,9.563000000000000389e-01
6.000000000000000000e+00,9.114499999999999824e-01,9.387833333333333030e-01,9.502666666666667039e-01,9.574833333333333529e-01
7.000000000000000000e+00,9.111666666666666803e-01,9.393833333333333480e-01,9.538666666666666405e-01,9.580333333333332924e-01
8.000000000000000000e+00,9.102000000000000091e-01,9.405666666666666620e-01,9.520999999999999464e-01,9.597499999999999920e-01
9.000000000000000000e+00,9.113166666666666638e-01,9.416166666666666574e-01,9.523666666666666947e-01,9.603833333333333666e-01
1.000000000000000000e+01,9.103166666666666629e-01,9.428333333333333011e-01,9.534333333333333549e-01,9.603166666666667073e-01


==> csv/mnist_diff/MNIST_mix_recall.csv <==
,w = 0,w = 0.25,w = 0.5,w = 1
1,0.959216666666667,0.959216666666667,0.959216666666667,0.959216666666667
2,0.95575,0.9506,0.947466666666667,0.94285
3,0.95815,0.946383333333333,0.94115,0.92775
4,0.954733333333333,0.941333333333333,0.932433333333333,0.918916666666667
5,0.953883333333333,0.938166666666667,0.9261,0.90505


==> csv/mnist_diff/MNIST_mix_recall2.csv <==
1.000000000000000000e+00,9.592166666666667174e-01,9.592166666666667174e-01,9.592166666666667174e-01,9.592166666666667174e-01
2.000000000000000000e+00,9.564000000000000279e-01,9.510666666666666158e-01,9.478833333333333000e-01,9.433500000000000218e-01
3.000000000000000000e+00,9.584833333333333538e-01,9.468999999999999639e-01,9.412166666666667014e-01,9.279500000000000526e-01
4.000000000000000000e+00,9.553833333333333622e-01,9.429499999999999549e-01,9.330666666666667108e-01,9.193833333333333302e-01
5.000000000000000000e+00,9.545166666666666799e-01,9.383833333333333471e-01,9.266499999999999737e-01,9.064833333333333076e-01
6.000000000000000000e+00,9.549166666666666359e-01,9.367166666666666419e-01,9.197333333333332916e-01,9.039333333333333664e-01
7.000000000000000000e+00,9.537333333333333218e-01,9.357499999999999707e-01,9.167999999999999483e-01,8.959166666666666945e-01
8.000000000000000000e+00,9.529333333333332989e-01,9.315999999999999837e-01,9.152833333333333377e-01,8.956499999999999462e-01
9.000000000000000000e+00,9.526666666666666616e-01,9.329833333333333867e-01,9.077499999999999458e-01,8.819666666666666766e-01
1.000000000000000000e+01,9.527833333333333155e-01,9.306666666666666421e-01,9.058833333333333737e-01,8.823166666666666380e-01


==> csv/mnist_gan_classes.csv <==
generations,0,1,2,3,4,5,6,7,8,9
0,5830.0,6760.0,5925.0,6347.0,5574.0,5556.0,5776.0,6252.0,5897.0,6083.0
1,5730.0,6767.0,5839.0,6719.0,5369.0,5726.0,5651.0,6604.0,5850.0,5745.0
2,5324.0,6552.0,5752.0,7546.0,5154.0,5711.0,5554.0,6538.0,6500.0,5369.0
3,5226.0,6582.0,6291.0,8175.0,4511.0,5627.0,5254.0,6413.0,6369.0,5552.0
4,5092.0,6258.0,6278.0,8353.0,4471.0,5226.0,4608.0,6743.0,7396.0,5575.0
5,4611.0,6233.0,5751.0,8633.0,4590.0,5622.0,4969.0,6226.0,7429.0,5936.0
6,4431.0,6775.0,6135.0,8599.0,4539.0,5191.0,5124.0,5444.0,7786.0,5976.0
7,4578.0,7005.0,5773.0,8767.0,4018.0,4812.0,4885.0,6348.0,8283.0,5531.0
8,5155.0,6844.0,5439.0,9476.0,3896.0,4163.0,4871.0,6598.0,8024.0,5534.0
9,5160.0,6460.0,5553.0,10323.0,3518.0,3713.0,4479.0,7128.0,9130.0,4536.0
10,4737.0,5775.0,6221.0,9170.0,3265.0,4307.0,4732.0,8272.0,10012.0,3509.0
11,3922.0,4779.0,6222.0,10809.0,4029.0,4109.0,3715.0,8171.0,11047.0,3197.0
12,4695.0,4926.0,6155.0,9758.0,3588.0,3675.0,3582.0,8015.0,12073.0,3533.0
13,4577.0,4499.0,6181.0,10992.0,3155.0,3614.0,3395.0,9910.0,11465.0,2212.0
14,4520.0,4414.0,5149.0,12604.0,2407.0,4020.0,2830.0,9449.0,11582.0,3025.0
15,3973.0,4414.0,5354.0,13346.0,1580.0,3710.0,2291.0,10620.0,12331.0,2381.0
16,4305.0,4292.0,5258.0,12810.0,1902.0,3601.0,1786.0,11248.0,12593.0,2205.0
17,4343.0,3670.0,5207.0,12075.0,1737.0,3923.0,1904.0,11655.0,13642.0,1844.0
18,4287.0,3600.0,4633.0,11936.0,1412.0,4020.0,1493.0,12095.0,14261.0,2263.0
19,3806.0,3670.0,5344.0,13429.0,1197.0,3973.0,1515.0,11464.0,13538.0,2064.0
20,3876.0,3761.0,5344.0,13988.0,952.0,4488.0,1510.0,11060.0,13300.0,1721.0
21,3421.0,3172.0,6590.0,13233.0,909.0,4728.0,1026.0,11320.0,13959.0,1642.0
22,2932.0,2670.0,6725.0,13333.0,706.0,5550.0,692.0,11035.0,14587.0,1770.0
23,3210.0,2366.0,6448.0,14542.0,774.0,4781.0,502.0,11198.0,14166.0,2013.0
24,2361.0,2068.0,6559.0,13607.0,1027.0,5174.0,355.0,11994.0,13254.0,3601.0
25,2830.0,2357.0,6659.0,13242.0,1102.0,4328.0,453.0,11828.0,13590.0,3611.0
26,2284.0,2434.0,7630.0,13292.0,1270.0,4213.0,355.0,12153.0,13202.0,3167.0
27,2513.0,2865.0,7218.0,13556.0,1050.0,3734.0,362.0,11681.0,13856.0,3165.0
28,2201.0,3225.0,7791.0,13770.0,895.0,3699.0,283.0,11659.0,13724.0,2753.0
29,1282.0,2949.0,8224.0,14291.0,641.0,4637.0,259.0,11003.0,14246.0,2468.0
30,1508.0,2569.0,9311.0,13759.0,467.0,3739.0,178.0,11619.0,14184.0,2666.0
31,1094.0,2739.0,8921.0,14572.0,287.0,4201.0,174.0,11363.0,14537.0,2112.0
32,992.0,2747.0,7594.0,15588.0,167.0,4219.0,178.0,11104.0,15159.0,2252.0
33,1192.0,3200.0,7884.0,15890.0,150.0,3674.0,209.0,10778.0,15152.0,1871.0
34,1153.0,3224.0,7757.0,15656.0,144.0,3808.0,105.0,10177.0,16046.0,1930.0
35,1377.0,3806.0,7566.0,14679.0,263.0,3883.0,121.0,10140.0,16202.0,1963.0
36,1466.0,3991.0,7243.0,14519.0,312.0,3979.0,183.0,9883.0,16638.0,1786.0
37,1855.0,3764.0,7196.0,13892.0,357.0,4267.0,180.0,9518.0,17262.0,1709.0
38,1719.0,3775.0,7580.0,13841.0,318.0,3565.0,132.0,9327.0,18147.0,1596.0
39,2137.0,3293.0,7625.0,13663.0,515.0,3382.0,186.0,9671.0,17807.0,1721.0
40,2143.0,2224.0,8557.0,14723.0,340.0,3659.0,251.0,9320.0,16931.0,1852.0
41,1784.0,2248.0,8103.0,15603.0,396.0,3731.0,324.0,9699.0,16416.0,1696.0
42,1734.0,2265.0,7999.0,15812.0,419.0,3770.0,306.0,10452.0,15696.0,1547.0
43,1731.0,2300.0,7807.0,16666.0,439.0,3920.0,232.0,11212.0,14175.0,1518.0
44,1706.0,2280.0,7634.0,16852.0,353.0,4114.0,274.0,10450.0,14696.0,1641.0
45,1282.0,2058.0,7264.0,17593.0,413.0,4350.0,221.0,9878.0,15466.0,1475.0
46,1579.0,2256.0,7177.0,15481.0,600.0,4713.0,175.0,10284.0,16294.0,1441.0
47,1374.0,2397.0,6904.0,15140.0,721.0,4417.0,77.0,10249.0,17357.0,1364.0
48,1508.0,2426.0,7238.0,14635.0,558.0,4114.0,77.0,10726.0,17022.0,1696.0
49,1739.0,1895.0,7333.0,15297.0,435.0,3502.0,79.0,10115.0,17418.0,2187.0
50,1131.0,2135.0,6889.0,16358.0,370.0,3709.0,130.0,9003.0,18571.0,1704.0
51,1021.0,1527.0,6488.0,17395.0,311.0,3270.0,66.0,9434.0,18632.0,1856.0
52,973.0,1058.0,6438.0,18563.0,423.0,3870.0,39.0,9665.0,17444.0,1527.0
53,974.0,942.0,6947.0,19654.0,276.0,3417.0,114.0,8030.0,18116.0,1530.0
54,589.0,1184.0,5887.0,19766.0,347.0,3406.0,39.0,8852.0,18663.0,1267.0
55,545.0,1012.0,6534.0,19490.0,227.0,2614.0,60.0,8658.0,19738.0,1122.0
56,376.0,1045.0,6472.0,19665.0,150.0,2570.0,67.0,7951.0,20736.0,968.0
57,250.0,900.0,6684.0,20372.0,75.0,3048.0,58.0,7085.0,20526.0,1002.0
58,274.0,923.0,6676.0,20448.0,105.0,2591.0,80.0,7109.0,20990.0,804.0
59,248.0,911.0,6861.0,20507.0,194.0,2579.0,144.0,6284.0,21577.0,695.0
60,195.0,981.0,6658.0,20394.0,133.0,2829.0,181.0,6798.0,21155.0,676.0
61,175.0,1240.0,6548.0,20788.0,173.0,3029.0,140.0,6602.0,20708.0,597.0
62,212.0,1097.0,6535.0,20453.0,138.0,3648.0,105.0,5787.0,21648.0,377.0
63,342.0,996.0,6299.0,19650.0,109.0,3739.0,61.0,5945.0,22438.0,421.0
64,397.0,1041.0,6445.0,20844.0,109.0,3539.0,7.0,5342.0,21906.0,370.0
65,523.0,1343.0,6197.0,20480.0,114.0,3731.0,22.0,5589.0,21676.0,325.0
66,526.0,1291.0,5847.0,20007.0,147.0,2953.0,29.0,4558.0,24266.0,376.0
67,557.0,1423.0,5335.0,19879.0,223.0,3087.0,76.0,4624.0,24329.0,467.0
68,459.0,1741.0,5126.0,20244.0,219.0,3666.0,87.0,5042.0,23052.0,364.0
69,435.0,1466.0,4953.0,19852.0,205.0,3592.0,89.0,5503.0,23567.0,338.0
70,475.0,653.0,4963.0,20297.0,264.0,3230.0,79.0,5894.0,23763.0,382.0
71,367.0,744.0,4256.0,19970.0,305.0,3063.0,98.0,6032.0,24667.0,498.0
72,247.0,1020.0,4927.0,18648.0,209.0,2768.0,34.0,5153.0,26421.0,573.0
73,326.0,1192.0,6170.0,19111.0,163.0,2964.0,13.0,5107.0,24229.0,725.0
74,155.0,1384.0,5997.0,18182.0,224.0,3206.0,63.0,5757.0,24515.0,517.0
75,179.0,734.0,6221.0,18902.0,125.0,3073.0,17.0,5072.0,24977.0,700.0
76,247.0,680.0,6609.0,18930.0,177.0,3284.0,5.0,4453.0,24768.0,847.0
77,241.0,329.0,7395.0,19156.0,158.0,3085.0,27.0,3949.0,24994.0,666.0
78,221.0,393.0,6990.0,19658.0,125.0,3166.0,15.0,4485.0,24205.0,742.0
79,304.0,286.0,6599.0,20704.0,206.0,3052.0,38.0,3721.0,24532.0,558.0
80,311.0,238.0,5882.0,20348.0,182.0,2988.0,29.0,3010.0,26508.0,504.0
81,210.0,346.0,5748.0,20394.0,96.0,2838.0,57.0,2688.0,27291.0,332.0
82,144.0,286.0,5021.0,20420.0,75.0,2627.0,38.0,2199.0,28970.0,220.0
83,146.0,484.0,4894.0,20131.0,101.0,3347.0,74.0,2576.0,28014.0,233.0
84,117.0,276.0,5146.0,21038.0,73.0,3212.0,77.0,2502.0,27280.0,279.0
85,67.0,329.0,4723.0,21524.0,22.0,3181.0,78.0,2149.0,27666.0,261.0
86,35.0,406.0,4247.0,21928.0,28.0,3397.0,63.0,2418.0,27381.0,97.0
87,84.0,387.0,4011.0,22343.0,27.0,2618.0,2.0,1657.0,28778.0,93.0
88,13.0,388.0,4091.0,21468.0,7.0,2846.0,8.0,1205.0,29927.0,47.0
89,43.0,538.0,4381.0,21668.0,51.0,2541.0,20.0,1075.0,29545.0,138.0
90,13.0,467.0,4367.0,21310.0,27.0,2945.0,68.0,1061.0,29653.0,89.0
91,42.0,490.0,4854.0,21829.0,32.0,2412.0,101.0,1021.0,29131.0,88.0
92,89.0,587.0,4411.0,20970.0,53.0,2740.0,139.0,1372.0,29587.0,52.0
93,23.0,699.0,3802.0,20070.0,27.0,2447.0,10.0,1318.0,31574.0,30.0
94,123.0,592.0,4053.0,19332.0,53.0,2612.0,36.0,1383.0,31789.0,27.0
95,137.0,599.0,3743.0,18126.0,55.0,2596.0,72.0,1293.0,33360.0,19.0
96,25.0,973.0,3253.0,18762.0,24.0,2844.0,95.0,962.0,33061.0,1.0
97,69.0,902.0,3365.0,18934.0,22.0,2871.0,76.0,996.0,32759.0,6.0
98,127.0,480.0,3168.0,19692.0,33.0,3215.0,54.0,952.0,32278.0,1.0
99,231.0,425.0,3540.0,17939.0,63.0,2746.0,47.0,943.0,34057.0,9.0
100,244.0,527.0,4066.0,17272.0,36.0,2908.0,65.0,972.0,33904.0,6.0

==> csv/mnist_gan_fid.csv <==
Generations, FID
1, 18.08
2, 33.86
3, 47.61
4, 60.42
5, 70.50
6, 82.15
7, 95.61
8, 107.68
9, 119.40
10, 126.89
11, 139.88
12, 154.47
13, 169.23
14, 182.47
15, 199.68
16, 209.33
17, 217.53
18, 218.81
19, 224.62
20, 228.13
21, 228.60
22, 231.37
23, 235.82
24, 238.45
25, 244.09
26, 243.09
27, 243.76
28, 245.60
29, 249.04
30, 251.86
31, 253.85
32, 252.81
33, 254.67
34, 254.06
35, 255.68
36, 255.25
37, 256.42
38, 257.47
39, 259.37
40, 258.36
41, 259.74
42, 260.02
43, 259.45
44, 260.91
45, 262.88
46, 266.36
47, 266.34
48, 268.51
49, 269.14
50, 270.77
51, 269.41
52, 272.60
53, 273.34
54, 275.58
55, 275.92
56, 276.20
57, 275.51
58, 276.09
59, 276.84
60, 278.78
61, 278.95
62, 280.87
63, 280.38
64, 280.56
65, 281.65
66, 281.78
67, 282.12
68, 279.11
69, 280.23
70, 279.40
71, 281.83
72, 281.77
73, 281.33
74, 280.19
75, 280.21
76, 282.99
77, 281.09
78, 280.05
79, 280.16
80, 281.41
81, 279.80
82, 280.38
83, 279.50
84, 276.93
85, 277.87
86, 277.45
87, 278.79
88, 277.69
89, 277.91
90, 276.72
91, 278.64
92, 279.18
93, 280.42
94, 279.58
95, 278.15
96, 278.57
97, 280.43
98, 279.65
99, 278.66
100, 280.20
101, 279.03

==> csv/mnist_gan_log_recall.csv <==
Generations, Log-Recall
0, -0.61
1, -0.98
2, -1.20
3, -1.36
4, -1.77
5, -2.18
6, -2.60
7, -2.93
8, -3.52
9, -4.24
10, -4.52
11, -5.43
12, -6.65
13, -6.32
14, -6.27
15, -5.88
16, -5.95
17, -6.50
18, -7.01
19, -7.82
20, -8.11
21, -9.21
22, -9.21

==> csv/mnist_gan_precision.csv <==
generation, precision
1, 0.2950
2, 0.2902
3, 0.2498
4, 0.2014
5, 0.1309
6, 0.1039
7, 0.0842
8, 0.0637
9, 0.0575
10, 0.0369
11, 0.0285
12, 0.0233
13, 0.0199
14, 0.0253
15, 0.0243
16, 0.0190
17, 0.0168
18, 0.0170
19, 0.0180
20, 0.0222
21, 0.0213
22, 0.0184
23, 0.0190
24, 0.0154
25, 0.0085
26, 0.0128
27, 0.0101
28, 0.0078
29, 0.0063
30, 0.0035
31, 0.0042
32, 0.0031
33, 0.0015
34, 0.0013
35, 0.0009
36, 0.0008
37, 0.0006
38, 0.0009
39, 0.0003
40, 0.0001
41, 0.0002
42, 0.0002
43, 0.0001
44, 0.0001
45, 0.0001
46, 0.0000
47, 0.0000
48, 0.0001
49, 0.0001
50, 0.0000
51, 0.0001
52, 0.0000
53, 0.0000
54, 0.0000
55, 0.0000
56, 0.0000
57, 0.0000
58, 0.0000
59, 0.0000
60, 0.0001
61, 0.0001
62, 0.0000
63, 0.0000
64, 0.0000
65, 0.0003
66, 0.0000
67, 0.0002
68, 0.0000
69, 0.0000
70, 0.0000
71, 0.0000
72, 0.0000
73, 0.0000
74, 0.0000
75, 0.0000
76, 0.0000
77, 0.0000
78, 0.0000
79, 0.0000
80, 0.0000
81, 0.0000
82, 0.0000
83, 0.0000
84, 0.0000
85, 0.0000
86, 0.0000
87, 0.0000
88, 0.0000
89, 0.0000
90, 0.0000
91, 0.0000
92, 0.0000
93, 0.0000
94, 0.0000
95, 0.0000
96, 0.0000
97, 0.0000
98, 0.0000
99, 0.0000
100, 0.0000
101, 0.0001

==> csv/mnist_gan_recall.csv <==
Generations, Recall
1, 0.5455
2, 0.3738
3, 0.3000
4, 0.2568
5, 0.1711
6, 0.1136
7, 0.0745
8, 0.0532
9, 0.0295
10, 0.0144
11, 0.0109
12, 0.0044
13, 0.0013
14, 0.0018
15, 0.0019
16, 0.0028
17, 0.0026
18, 0.0015
19, 0.0009
20, 0.0004
21, 0.0003
22, 0.0001
23, 0.0001
24, 0.0000
25, 0.0001
26, 0.0001
27, 0.0000
28, 0.0001
29, 0.0001
30, 0.0000
31, 0.0000
32, 0.0005
33, 0.0000
34, 0.0000
35, 0.0000
36, 0.0000
37, 0.0000
38, 0.0001
39, 0.0000
40, 0.0000
41, 0.0003
42, 0.0000
43, 0.0000
44, 0.0000
45, 0.0000
46, 0.0000
47, 0.0000
48, 0.0000
49, 0.0000
50, 0.0000
51, 0.0000
52, 0.0000
53, 0.0000
54, 0.0000
55, 0.0000
56, 0.0000
57, 0.0000
58, 0.0000
59, 0.0000
60, 0.0000
61, 0.0000
62, 0.0000
63, 0.0000
64, 0.0000
65, 0.0000
66, 0.0000
67, 0.0000
68, 0.0000
69, 0.0000
70, 0.0000
71, 0.0000
72, 0.0000
73, 0.0000
74, 0.0000
75, 0.0000
76, 0.0000
77, 0.0000
78, 0.0000
79, 0.0000
80, 0.0000
81, 0.0000
82, 0.0000
83, 0.0000
84, 0.0000
85, 0.0000
86, 0.0000
87, 0.0000
88, 0.0000
89, 0.0000
90, 0.0000
91, 0.0000
92, 0.0000
93, 0.0000
94, 0.0000
95, 0.0000
96, 0.0000
97, 0.0000
98, 0.0000
99, 0.0000
100, 0.0000
101, 0.0000

==> csv/nlp/adjectives.csv <==
Adjective,  Original, Synthetic
big,        40,       49 
red,        30,       31
happy,      20,       15
tall        10,       5

==> csv/nlp/articles.csv <==
Article, Original, Synthetic 
the,     60,       66
a,       40,       34

==> csv/nlp/entropy.csv <==
Type,         Original, Synthetic
Adjectives,   1.85,     1.65
Articles,     0.97,     0.92    
Nouns,        2.62,     2.50
Prepositions, 1.85,     1.76
Verbs,        2.45,     2.20

==> csv/nlp/nouns.csv <==
Noun, Original, Synthetic
dog,  20,       19
cat,  20,       20
ball, 20,       24
car,  20,       23
house,10,       8
city, 5,        3
park, 5,        3

==> csv/nlp/prepositions.csv <==
Preposition,  Original, Synthetic
in,           40,       42
on,           30,       34
at,           20,       17
with,         10,       7

==> csv/nlp/verbs.csv <==
Verb,   Original, Synthetic
runs,   30,       41
jumps,  20,       20
eats,   20,       21
drinks, 10,       6
sees,   10,       6
hears,  10,       6
